Long-term photometric monitoring and spectroscopy of the white dwarf pulsar AR Scorpii

AR Scorpii (AR Sco) is the only radio-pulsing white dwarf known to date. It shows a broad-band spectrum extending from radio to X-rays whose luminosity cannot be explained by thermal emission from the system components alone, and is instead explained through synchrotron emission powered by the spin-down of the white dwarf. We analysed NTT/ULTRACAM, TNT/ULTRASPEC, and GTC/HiPERCAM high-speed photometric data for AR Sco spanning almost seven years and obtained a precise estimate of the spin frequency derivative, now confirmed with 50-sigma significance. Using archival photometry, we show that the spin down rate of P/Pdot = 5.6e6 years has remained constant since 2005. As well as employing the method of pulse-arrival time fitting used for previous estimates, we also found a consistent value via traditional Fourier analysis for the first time. In addition, we obtained optical time-resolved spectra with WHT/ISIS and VLT/X-shooter. We performed modulated Doppler tomography for the first time for the system, finding evidence of emission modulated on the orbital period. We have also estimated the projected rotational velocity of the M-dwarf as a function of orbital period and found that it must be close to Roche lobe filling. Our findings provide further constraints for modelling this unique system.

==> supplementary_material/Cycles.txt <==
Cycle# T0 T0err Phase
-2899173 53974.9713372 0.0003500 0.27217
-1651951 55681.2250398 0.0003500 0.46702
-544049 57196.8850238 0.0000341 0.50733
-544048 57196.8863748 0.0000341 0.51642
-544047 57196.8877890 0.0000341 0.52594
-544046 57196.8891791 0.0000340 0.53530
-544045 57196.8905791 0.0000339 0.54473
-544044 57196.8919496 0.0000338 0.55395
-544043 57196.8933501 0.0000338 0.56338
-544042 57196.8947515 0.0000338 0.57282
-544041 57196.8960999 0.0000338 0.58189
-544040 57196.8974364 0.0000338 0.59089
-544039 57196.8988429 0.0000338 0.60036
-544038 57196.9002152 0.0000337 0.60960
-544037 57196.9015376 0.0000337 0.61850
-544036 57196.9029232 0.0000337 0.62783
-544035 57196.9042776 0.0000337 0.63695
-544034 57196.9056517 0.0000337 0.64620
-544033 57196.9070168 0.0000337 0.65539
-544032 57196.9084114 0.0000337 0.66478
-544031 57196.9097778 0.0000337 0.67398
-543318 57197.8851221 0.0000148 0.24039
-543317 57197.8864922 0.0000148 0.24962
-543316 57197.8878446 0.0000148 0.25872
-543315 57197.8892310 0.0000148 0.26806
-543314 57197.8905742 0.0000148 0.27710
-543313 57197.8919389 0.0000148 0.28629
-543312 57197.8932803 0.0000148 0.29532
-543311 57197.8946519 0.0000148 0.30455
-543310 57197.8960212 0.0000148 0.31377
-543309 57197.8974026 0.0000148 0.32307
-543308 57197.8987395 0.0000148 0.33207
-543307 57197.9001039 0.0000148 0.34126
-543306 57197.9014738 0.0000148 0.35048
-543305 57197.9028425 0.0000148 0.35969
-543304 57197.9042005 0.0000148 0.36884
-543303 57197.9055955 0.0000148 0.37823
-543302 57197.9069068 0.0000148 0.38706
-543301 57197.9082780 0.0000148 0.39629
-543300 57197.9095973 0.0000148 0.40517
-543299 57197.9110106 0.0000148 0.41469
-543298 57197.9123765 0.0000148 0.42388
-543297 57197.9137409 0.0000148 0.43307
-543296 57197.9150952 0.0000148 0.44219
-543295 57197.9164515 0.0000148 0.45132
-543294 57197.9178282 0.0000148 0.46058
-543293 57197.9191762 0.0000149 0.46966
-543292 57197.9205425 0.0000149 0.47886
-543291 57197.9219154 0.0000149 0.48810
-543290 57197.9233324 0.0000149 0.49764
-543289 57197.9247746 0.0000150 0.50735
-543288 57197.9261302 0.0000149 0.51648
-543287 57197.9275083 0.0000149 0.52575
-543286 57197.9289160 0.0000150 0.53523
-543285 57197.9302465 0.0000150 0.54419
-543284 57197.9316489 0.0000150 0.55363
-543283 57197.9330433 0.0000149 0.56302
-543282 57197.9344249 0.0000149 0.57232
-543281 57197.9357433 0.0000149 0.58120
-543280 57197.9371422 0.0000149 0.59061
-543279 57197.9385189 0.0000148 0.59988
-543278 57197.9398869 0.0000149 0.60909
-543277 57197.9412541 0.0000148 0.61830
-543276 57197.9426472 0.0000149 0.62768
-543275 57197.9440134 0.0000149 0.63687
-543274 57197.9453576 0.0000149 0.64592
-543273 57197.9467156 0.0000149 0.65507
-543272 57197.9481251 0.0000148 0.66456
-543271 57197.9494640 0.0000148 0.67357
-543270 57197.9508364 0.0000148 0.68281
-543269 57197.9522121 0.0000148 0.69207
-543268 57197.9535560 0.0000148 0.70112
-543267 57197.9549068 0.0000148 0.71021
-543266 57197.9563085 0.0000148 0.71965
-543265 57197.9576531 0.0000148 0.72870
-543264 57197.9590254 0.0000148 0.73794
-543263 57197.9604080 0.0000148 0.74725
-543262 57197.9617556 0.0000148 0.75632
-543261 57197.9631089 0.0000148 0.76543
-543260 57197.9644870 0.0000148 0.77471
-543259 57197.9658499 0.0000148 0.78389
-543258 57197.9672204 0.0000148 0.79311
-543257 57197.9685759 0.0000148 0.80224
-543256 57197.9699492 0.0000148 0.81148
-543255 57197.9713190 0.0000148 0.82071
-543254 57197.9726600 0.0000148 0.82973
-543253 57197.9740450 0.0000148 0.83906
-543252 57197.9753904 0.0000148 0.84812
-543251 57197.9767784 0.0000148 0.85746
-543250 57197.9781295 0.0000148 0.86656
-543249 57197.9794797 0.0000148 0.87565
-543248 57197.9808369 0.0000148 0.88478
-543247 57197.9822382 0.0000148 0.89422
-543246 57197.9835732 0.0000148 0.90321
-543245 57197.9849793 0.0000148 0.91267
-543244 57197.9862752 0.0000148 0.92140
-543243 57197.9876605 0.0000148 0.93072
-543242 57197.9890622 0.0000148 0.94016
-543241 57197.9904140 0.0000148 0.94926
-543240 57197.9917701 0.0000148 0.95839
-543239 57197.9931757 0.0000148 0.96785
-543238 57197.9945227 0.0000148 0.97692
-543237 57197.9958952 0.0000148 0.98616
-543236 57197.9972734 0.0000148 0.99544
-390520 57406.9195933 0.0000487 0.54559
-390519 57406.9211208 0.0000463 0.55587
-390518 57406.9226019 0.0000461 0.56584
-390517 57406.9237928 0.0000460 0.57386
-390516 57406.9251659 0.0000460 0.58311
-390515 57406.9265441 0.0000461 0.59238
-390514 57406.9279352 0.0000460 0.60175
-390513 57406.9293353 0.0000460 0.61118
-390512 57406.9307308 0.0000459 0.62057
-390511 57406.9320346 0.0000459 0.62935
-390510 57406.9334546 0.0000459 0.63891
-390509 57406.9348110 0.0000459 0.64804
-390508 57406.9361360 0.0000459 0.65696
-390507 57406.9375321 0.0000459 0.66636
-390506 57406.9389253 0.0000459 0.67574
-390505 57406.9402767 0.0000459 0.68484
-390504 57406.9416580 0.0000459 0.69414
-390503 57406.9430220 0.0000459 0.70332
-390502 57406.9443855 0.0000459 0.71250
-390501 57406.9457392 0.0000459 0.72161
-390500 57406.9471155 0.0000459 0.73088
-390499 57406.9484718 0.0000459 0.74001
-390498 57406.9498541 0.0000459 0.74932
-390497 57406.9512173 0.0000459 0.75849
-390496 57406.9525439 0.0000459 0.76743
-390495 57406.9539078 0.0000459 0.77661
-390494 57406.9552856 0.0000459 0.78588
-390493 57406.9566517 0.0000459 0.79508
-390492 57406.9580218 0.0000459 0.80431
-390491 57406.9593944 0.0000459 0.81355
-390490 57406.9607525 0.0000459 0.82269
-390489 57406.9621397 0.0000459 0.83203
-390488 57406.9634800 0.0000459 0.84105
-390487 57406.9648480 0.0000459 0.85026
-390486 57406.9662073 0.0000460 0.85941
-355415 57454.9449454 0.0000459 0.87182
-355414 57454.9462811 0.0000459 0.88081
-355413 57454.9476396 0.0000459 0.88996
-355412 57454.9490399 0.0000459 0.89938
-355411 57454.9503779 0.0000459 0.90839
-355410 57454.9517677 0.0000459 0.91775
-355409 57454.9531293 0.0000459 0.92692
-355408 57454.9544977 0.0000459 0.93613
-355407 57454.9558427 0.0000459 0.94518
-355406 57454.9572038 0.0000459 0.95435
-355405 57454.9585809 0.0000459 0.96362
-355404 57454.9599660 0.0000460 0.97294
-354694 57455.9313234 0.0000460 0.51252
-354693 57455.9326082 0.0000467 0.52117
-354692 57455.9340603 0.0000460 0.53094
-354691 57455.9354411 0.0000466 0.54024
-354690 57455.9368170 0.0000459 0.54950
-354689 57455.9381725 0.0000460 0.55863
-354688 57455.9395875 0.0000459 0.56815
-354687 57455.9409709 0.0000459 0.57747
-354686 57455.9422883 0.0000459 0.58634
-354685 57455.9436526 0.0000459 0.59552
-354684 57455.9450363 0.0000459 0.60484
-354683 57455.9464198 0.0000459 0.61415
-354682 57455.9477902 0.0000459 0.62338
-354681 57455.9491544 0.0000459 0.63256
-354680 57455.9505402 0.0000459 0.64189
-354679 57455.9519156 0.0000459 0.65115
-354678 57455.9532420 0.0000459 0.66008
-354677 57455.9546373 0.0000459 0.66948
-354676 57455.9560132 0.0000459 0.67874
-354675 57455.9573694 0.0000459 0.68787
-354674 57455.9587156 0.0000459 0.69693
-351056 57460.9082120 0.0000542 0.01896
-351055 57460.9096329 0.0000542 0.02852
-351054 57460.9109670 0.0000542 0.03751
-351053 57460.9123653 0.0000542 0.04692
-351052 57460.9136911 0.0000542 0.05585
-351050 57460.9165382 0.0000542 0.07501
-351046 57460.9220232 0.0000542 0.11194
-351044 57460.9247395 0.0000542 0.13023
-351042 57460.9274686 0.0000542 0.14860
-351040 57460.9302274 0.0000542 0.16717
-351039 57460.9315509 0.0000542 0.17609
-351038 57460.9329476 0.0000542 0.18549
-351037 57460.9342779 0.0000542 0.19444
-351036 57460.9356419 0.0000542 0.20363
-351035 57460.9370131 0.0000542 0.21286
-351028 57460.9465498 0.0000542 0.27706
-351027 57460.9479085 0.0000542 0.28621
-351026 57460.9492709 0.0000542 0.29538
-351025 57460.9506191 0.0000542 0.30446
-348874 57463.8933695 0.0000542 0.11625
-348872 57463.8960979 0.0000542 0.13462
-348871 57463.8974245 0.0000542 0.14355
-348870 57463.8988684 0.0000542 0.15328
-348843 57463.9356469 0.0000542 0.40088
-348842 57463.9370220 0.0000542 0.41014
-348835 57463.9465727 0.0000542 0.47444
-348176 57464.8482193 0.0000561 0.54469
-348175 57464.8496488 0.0000543 0.55432
-348174 57464.8510788 0.0000547 0.56394
-348173 57464.8523891 0.0000544 0.57277
-348172 57464.8537543 0.0000543 0.58196
-348171 57464.8551279 0.0000543 0.59120
-348170 57464.8565181 0.0000542 0.60056
-348169 57464.8578803 0.0000542 0.60973
-348168 57464.8592245 0.0000543 0.61878
-348167 57464.8606182 0.0000543 0.62817
-348166 57464.8620026 0.0000542 0.63749
-348165 57464.8633264 0.0000542 0.64640
-348164 57464.8647451 0.0000542 0.65595
-348163 57464.8661039 0.0000542 0.66510
-348162 57464.8674557 0.0000542 0.67420
-346748 57466.8018557 0.0000543 0.69737
-346746 57466.8045807 0.0000543 0.71571
-346745 57466.8059500 0.0000542 0.72493
-346744 57466.8073144 0.0000542 0.73412
-346741 57466.8114143 0.0000542 0.76172
-346740 57466.8127507 0.0000543 0.77072
-346739 57466.8141362 0.0000542 0.78005
-346738 57466.8154875 0.0000542 0.78914
-346737 57466.8168578 0.0000542 0.79837
-345197 57468.9235803 0.0000459 0.98168
-345196 57468.9249462 0.0000459 0.99088
-345195 57468.9263298 0.0000459 0.00019
-345194 57468.9276997 0.0000460 0.00942
-345193 57468.9290627 0.0000460 0.01859
-345192 57468.9304288 0.0000460 0.02779
-345191 57468.9318363 0.0000459 0.03727
-345190 57468.9332379 0.0000459 0.04670
-345189 57468.9345483 0.0000459 0.05552
-345188 57468.9359146 0.0000459 0.06472
-345187 57468.9373321 0.0000462 0.07427
-345186 57468.9386999 0.0000459 0.08347
-345185 57468.9401342 0.0000459 0.09313
-345184 57468.9414402 0.0000459 0.10192
-345183 57468.9428469 0.0000459 0.11139
-345182 57468.9442407 0.0000459 0.12078
-345181 57468.9456157 0.0000459 0.13003
-345180 57468.9469291 0.0000459 0.13888
-345179 57468.9482906 0.0000459 0.14804
-345178 57468.9496361 0.0000459 0.15710
-345177 57468.9510240 0.0000459 0.16644
-345176 57468.9523960 0.0000459 0.17568
-345175 57468.9537621 0.0000459 0.18488
-345174 57468.9551254 0.0000460 0.19406
-332051 57486.9080195 0.0000459 0.06025
-332050 57486.9093194 0.0000459 0.06900
-332049 57486.9107281 0.0000459 0.07849
-332048 57486.9120828 0.0000459 0.08761
-332047 57486.9134583 0.0000459 0.09687
-332046 57486.9148343 0.0000459 0.10613
-332045 57486.9162382 0.0000459 0.11558
-332044 57486.9175803 0.0000459 0.12462
-332043 57486.9189819 0.0000459 0.13406
-332042 57486.9203142 0.0000459 0.14302
-332041 57486.9216981 0.0000459 0.15234
-332040 57486.9230946 0.0000459 0.16174
-332039 57486.9244167 0.0000459 0.17064
-332038 57486.9257804 0.0000459 0.17983
-332037 57486.9271727 0.0000459 0.18920
-332036 57486.9285308 0.0000459 0.19834
-332035 57486.9298885 0.0000459 0.20748
-332034 57486.9312466 0.0000459 0.21663
-332033 57486.9326148 0.0000459 0.22584
-332032 57486.9339472 0.0000459 0.23481
-332031 57486.9353333 0.0000459 0.24414
-332030 57486.9366904 0.0000459 0.25328
-332029 57486.9380634 0.0000459 0.26252
-332028 57486.9394164 0.0000459 0.27163
-332027 57486.9407907 0.0000459 0.28088
-332026 57486.9421191 0.0000460 0.28982
-331321 57487.9066185 0.0000459 0.78323
-331320 57487.9080204 0.0000459 0.79267
-331319 57487.9093321 0.0000459 0.80150
-331318 57487.9107347 0.0000459 0.81094
-331317 57487.9121110 0.0000459 0.82020
-331316 57487.9134745 0.0000459 0.82938
-331315 57487.9148245 0.0000459 0.83847
-331314 57487.9161933 0.0000459 0.84769
-331313 57487.9175689 0.0000459 0.85695
-331312 57487.9189492 0.0000459 0.86624
-331311 57487.9203090 0.0000459 0.87540
-331310 57487.9216414 0.0000459 0.88437
-331309 57487.9230258 0.0000459 0.89369
-331308 57487.9243925 0.0000459 0.90289
-331307 57487.9257749 0.0000459 0.91220
-331306 57487.9271236 0.0000459 0.92128
-331305 57487.9284818 0.0000459 0.93042
-331304 57487.9298359 0.0000459 0.93954
-331303 57487.9312144 0.0000459 0.94882
-331302 57487.9325936 0.0000460 0.95810
-331301 57487.9339881 0.0000459 0.96749
-331300 57487.9353174 0.0000459 0.97644
-330585 57488.9135285 0.0000460 0.56215
-330584 57488.9149152 0.0000460 0.57149
-330583 57488.9163124 0.0000459 0.58090
-330582 57488.9176924 0.0000460 0.59019
-330581 57488.9190663 0.0000459 0.59944
-330580 57488.9204220 0.0000459 0.60856
-330579 57488.9218116 0.0000459 0.61792
-330578 57488.9231878 0.0000459 0.62719
-330577 57488.9245197 0.0000459 0.63615
-330576 57488.9258568 0.0000459 0.64515
-330575 57488.9272614 0.0000459 0.65461
-330574 57488.9286067 0.0000459 0.66367
-330573 57488.9299976 0.0000459 0.67303
-330572 57488.9313697 0.0000459 0.68227
-330571 57488.9327201 0.0000459 0.69136
-330570 57488.9340525 0.0000459 0.70033
-330569 57488.9354417 0.0000459 0.70968
-330568 57488.9368210 0.0000459 0.71897
-330567 57488.9381630 0.0000459 0.72800
-330566 57488.9395504 0.0000459 0.73735
-323017 57499.2668680 0.0000230 0.26505
-323016 57499.2682386 0.0000230 0.27428
-323015 57499.2695941 0.0000230 0.28341
-323014 57499.2709774 0.0000230 0.29272
-323013 57499.2723316 0.0000230 0.30184
-323012 57499.2736989 0.0000230 0.31104
-323011 57499.2750417 0.0000230 0.32008
-323010 57499.2764142 0.0000230 0.32932
-323009 57499.2777813 0.0000230 0.33853
-323008 57499.2791456 0.0000230 0.34771
-323007 57499.2805057 0.0000230 0.35687
-323006 57499.2818590 0.0000230 0.36598
-323005 57499.2832068 0.0000230 0.37505
-323004 57499.2845724 0.0000230 0.38425
-323003 57499.2859413 0.0000230 0.39346
-323002 57499.2873149 0.0000230 0.40271
-323001 57499.2886826 0.0000230 0.41192
-323000 57499.2900332 0.0000230 0.42101
-322999 57499.2913729 0.0000230 0.43003
-322998 57499.2927767 0.0000230 0.43948
-322997 57499.2941261 0.0000230 0.44857
-322996 57499.2955191 0.0000230 0.45794
-322995 57499.2968853 0.0000230 0.46714
-322994 57499.2982882 0.0000230 0.47659
-322993 57499.2996288 0.0000230 0.48561
-322992 57499.3010063 0.0000230 0.49489
-322991 57499.3024006 0.0000231 0.50427
-322990 57499.3037732 0.0000236 0.51351
-322989 57499.3051360 0.0000232 0.52269
-322988 57499.3065736 0.0000233 0.53237
-322987 57499.3079052 0.0000232 0.54133
-322986 57499.3092913 0.0000231 0.55066
-322985 57499.3107251 0.0000231 0.56032
-322984 57499.3120189 0.0000231 0.56903
-322983 57499.3134570 0.0000230 0.57871
-322982 57499.3147791 0.0000231 0.58761
-322981 57499.3161914 0.0000231 0.59712
-322980 57499.3175622 0.0000230 0.60635
-322979 57499.3189203 0.0000230 0.61549
-322978 57499.3202918 0.0000230 0.62472
-322977 57499.3216729 0.0000230 0.63402
-322976 57499.3230492 0.0000230 0.64329
-322975 57499.3243944 0.0000230 0.65234
-322974 57499.3257746 0.0000230 0.66164
-322973 57499.3271317 0.0000230 0.67077
-322972 57499.3284863 0.0000230 0.67989
-322971 57499.3298802 0.0000230 0.68928
-322970 57499.3312240 0.0000230 0.69832
-322969 57499.3325946 0.0000230 0.70755
-322968 57499.3339547 0.0000230 0.71671
-322967 57499.3353115 0.0000230 0.72584
-322966 57499.3366856 0.0000230 0.73509
-322965 57499.3380431 0.0000230 0.74423
-322947 57499.3626391 0.0000230 0.90982
-322946 57499.3640020 0.0000230 0.91900
-322945 57499.3653663 0.0000230 0.92818
-322944 57499.3667456 0.0000230 0.93747
-322943 57499.3680825 0.0000230 0.94647
-322942 57499.3694345 0.0000230 0.95557
-322941 57499.3707964 0.0000230 0.96474
-322940 57499.3721908 0.0000230 0.97413
-322939 57499.3735786 0.0000230 0.98347
-322938 57499.3749363 0.0000230 0.99261
-322937 57499.3762974 0.0000230 0.00178
-322936 57499.3776887 0.0000230 0.01114
-322935 57499.3790627 0.0000230 0.02039
-322934 57499.3804400 0.0000230 0.02967
-322933 57499.3817866 0.0000231 0.03873
-322932 57499.3831668 0.0000231 0.04802
-322931 57499.3845456 0.0000230 0.05731
-322930 57499.3859386 0.0000230 0.06669
-322929 57499.3872857 0.0000230 0.07575
-322928 57499.3886209 0.0000231 0.08474
-322927 57499.3900390 0.0000230 0.09429
-322926 57499.3914437 0.0000230 0.10375
-322925 57499.3927713 0.0000230 0.11269
-322924 57499.3940965 0.0000230 0.12161
-322923 57499.3955423 0.0000230 0.13134
-322922 57499.3968979 0.0000230 0.14047
-322921 57499.3982643 0.0000230 0.14967
-322920 57499.3996388 0.0000230 0.15892
-322919 57499.4009894 0.0000230 0.16801
-322918 57499.4023577 0.0000230 0.17722
-322917 57499.4037414 0.0000230 0.18654
-322916 57499.4051054 0.0000230 0.19572
-322915 57499.4064529 0.0000230 0.20480
-322914 57499.4078148 0.0000230 0.21396
-322913 57499.4091770 0.0000230 0.22314
-322912 57499.4105569 0.0000230 0.23243
-322911 57499.4119331 0.0000230 0.24169
-322910 57499.4132641 0.0000230 0.25065
-322909 57499.4146425 0.0000230 0.25993
-322908 57499.4159968 0.0000230 0.26905
-322907 57499.4173688 0.0000230 0.27829
-322906 57499.4187164 0.0000230 0.28736
-322905 57499.4200832 0.0000230 0.29656
-322904 57499.4214495 0.0000230 0.30576
-322903 57499.4227774 0.0000230 0.31470
-322902 57499.4241671 0.0000230 0.32405
-322901 57499.4255192 0.0000230 0.33316
-322900 57499.4268988 0.0000230 0.34245
-322899 57499.4282528 0.0000230 0.35156
-322898 57499.4296055 0.0000230 0.36067
-322897 57499.4309713 0.0000230 0.36986
-322896 57499.4323348 0.0000230 0.37904
-322895 57499.4337003 0.0000230 0.38824
-322894 57499.4350385 0.0000230 0.39725
-322893 57499.4364049 0.0000230 0.40644
-322892 57499.4377784 0.0000230 0.41569
-322891 57499.4391365 0.0000230 0.42484
-322890 57499.4405154 0.0000232 0.43412
-322889 57499.4418580 0.0000232 0.44316
-314569 57510.8241062 0.0000460 0.07309
-314568 57510.8255242 0.0000469 0.08263
-314567 57510.8268699 0.0000615 0.09169
-314566 57510.8283146 0.0000459 0.10142
-314565 57510.8296366 0.0000459 0.11032
-314564 57510.8310034 0.0000459 0.11952
-314563 57510.8323373 0.0000459 0.12850
-314562 57510.8337698 0.0000459 0.13815
-314561 57510.8351390 0.0000459 0.14737
-314560 57510.8364960 0.0000459 0.15650
-314559 57510.8378699 0.0000459 0.16575
-314558 57510.8392612 0.0000459 0.17512
-314557 57510.8406247 0.0000459 0.18430
-314556 57510.8419486 0.0000459 0.19321
-314555 57510.8433199 0.0000459 0.20244
-314554 57510.8446789 0.0000459 0.21159
-314553 57510.8460181 0.0000459 0.22061
-314552 57510.8474315 0.0000459 0.23012
-314551 57510.8487836 0.0000459 0.23923
-314550 57510.8501603 0.0000459 0.24849
-314549 57510.8515030 0.0000459 0.25753
-314548 57510.8528656 0.0000459 0.26671
-314547 57510.8542209 0.0000459 0.27583
-314546 57510.8555458 0.0000459 0.28475
-314545 57510.8569582 0.0000459 0.29426
-314544 57510.8583053 0.0000459 0.30333
-314543 57510.8596782 0.0000459 0.31257
-314542 57510.8610378 0.0000459 0.32173
-314541 57510.8623983 0.0000459 0.33089
-314540 57510.8637720 0.0000459 0.34013
-314539 57510.8651173 0.0000459 0.34919
-314538 57510.8664716 0.0000459 0.35831
-314537 57510.8678357 0.0000459 0.36749
-314536 57510.8691891 0.0000459 0.37660
-314535 57510.8705528 0.0000459 0.38579
-314534 57510.8719176 0.0000459 0.39497
-314533 57510.8732792 0.0000459 0.40414
-314532 57510.8746326 0.0000459 0.41325
-314531 57510.8760133 0.0000459 0.42255
-314530 57510.8774107 0.0000459 0.43196
-314529 57510.8787411 0.0000459 0.44091
-314528 57510.8801193 0.0000459 0.45019
-314527 57510.8814891 0.0000459 0.45941
-314526 57510.8828782 0.0000459 0.46876
-314525 57510.8842437 0.0000460 0.47796
-314524 57510.8856261 0.0000460 0.48727
-314523 57510.8870173 0.0000461 0.49663
-314522 57510.8883914 0.0000461 0.50588
-314521 57510.8897383 0.0000460 0.51495
-314520 57510.8911259 0.0000463 0.52429
-314519 57510.8925144 0.0000479 0.53364
-314518 57510.8939340 0.0000463 0.54320
-314517 57510.8952616 0.0000462 0.55214
-314516 57510.8966421 0.0000460 0.56143
-314515 57510.8980304 0.0000461 0.57078
-314514 57510.8993913 0.0000460 0.57994
-314513 57510.9008174 0.0000460 0.58954
-314512 57510.9021754 0.0000460 0.59868
-314511 57510.9035763 0.0000460 0.60811
-314510 57510.9048871 0.0000460 0.61694
-314509 57510.9063007 0.0000459 0.62645
-314508 57510.9076635 0.0000459 0.63563
-314507 57510.9090313 0.0000459 0.64484
-314506 57510.9104068 0.0000459 0.65410
-314505 57510.9117640 0.0000459 0.66324
-314504 57510.9130882 0.0000459 0.67215
-314503 57510.9144620 0.0000459 0.68140
-314502 57510.9158502 0.0000459 0.69075
-314501 57510.9171841 0.0000459 0.69973
-314500 57510.9185770 0.0000459 0.70910
-314499 57510.9199354 0.0000459 0.71825
-314498 57510.9213113 0.0000459 0.72751
-314497 57510.9226580 0.0000459 0.73658
-314496 57510.9240435 0.0000459 0.74591
-310947 57515.7790725 0.0000387 0.43194
-310945 57515.7818009 0.0000386 0.45031
-310944 57515.7831807 0.0000387 0.45960
-310943 57515.7845649 0.0000388 0.46892
-310942 57515.7859266 0.0000388 0.47808
-310941 57515.7873477 0.0000389 0.48765
-310940 57515.7887232 0.0000391 0.49691
-310938 57515.7914859 0.0000390 0.51551
-310937 57515.7928709 0.0000391 0.52484
-310936 57515.7942004 0.0000394 0.53379
-310935 57515.7955798 0.0000389 0.54307
-310934 57515.7970378 0.0000390 0.55289
-310933 57515.7983469 0.0000398 0.56170
-310932 57515.7997882 0.0000389 0.57141
-310931 57515.8011400 0.0000404 0.58051
-310930 57515.8025111 0.0000390 0.58974
-310929 57515.8038781 0.0000388 0.59894
-310928 57515.8052091 0.0000389 0.60790
-310927 57515.8065880 0.0000389 0.61718
-310926 57515.8079973 0.0000387 0.62667
-310925 57515.8093422 0.0000387 0.63573
-310924 57515.8107112 0.0000387 0.64494
-310923 57515.8121131 0.0000386 0.65438
-310922 57515.8134722 0.0000388 0.66353
-310921 57515.8148404 0.0000387 0.67274
-310920 57515.8162144 0.0000386 0.68199
-310919 57515.8175626 0.0000386 0.69107
-310918 57515.8189204 0.0000386 0.70021
-310917 57515.8202944 0.0000386 0.70946
-310916 57515.8216630 0.0000387 0.71868
-310915 57515.8229947 0.0000387 0.72764
-310914 57515.8243685 0.0000386 0.73689
-310913 57515.8257561 0.0000386 0.74623
-310912 57515.8270985 0.0000386 0.75527
-310911 57515.8284771 0.0000386 0.76455
-310910 57515.8298003 0.0000387 0.77346
-310909 57515.8311898 0.0000386 0.78281
-310908 57515.8325716 0.0000387 0.79212
-310907 57515.8339342 0.0000386 0.80129
-310906 57515.8352844 0.0000387 0.81038
-310905 57515.8366750 0.0000386 0.81974
-310904 57515.8380551 0.0000387 0.82903
-310903 57515.8393875 0.0000387 0.83800
-310902 57515.8407502 0.0000387 0.84718
-310901 57515.8421220 0.0000387 0.85641
-310900 57515.8434885 0.0000387 0.86561
-310899 57515.8448475 0.0000387 0.87476
-310898 57515.8462051 0.0000387 0.88390
-310897 57515.8476143 0.0000387 0.89339
-310896 57515.8489253 0.0000387 0.90222
-310895 57515.8503288 0.0000387 0.91167
-310894 57515.8517190 0.0000388 0.92102
-310893 57515.8530568 0.0000387 0.93003
-310892 57515.8544095 0.0000387 0.93914
-310891 57515.8557536 0.0000387 0.94819
-310890 57515.8571371 0.0000388 0.95750
-310889 57515.8584927 0.0000389 0.96663
-310888 57515.8598564 0.0000388 0.97581
-310887 57515.8612528 0.0000388 0.98521
-310886 57515.8626023 0.0000387 0.99430
-310885 57515.8639535 0.0000388 0.00339
-310884 57515.8653441 0.0000388 0.01275
-310883 57515.8667193 0.0000388 0.02201
-310882 57515.8681817 0.0000389 0.03186
-310881 57515.8694865 0.0000388 0.04064
-310880 57515.8708676 0.0000387 0.04994
-310879 57515.8722097 0.0000387 0.05898
-310878 57515.8735886 0.0000388 0.06826
-310877 57515.8750441 0.0000388 0.07806
-310876 57515.8763862 0.0000386 0.08709
-310875 57515.8777478 0.0000388 0.09626
-310874 57515.8791069 0.0000387 0.10541
-310873 57515.8805190 0.0000386 0.11492
-310872 57515.8818209 0.0000388 0.12368
-310871 57515.8832268 0.0000386 0.13315
-310870 57515.8845619 0.0000387 0.14214
-310869 57515.8859865 0.0000387 0.15173
-310868 57515.8873376 0.0000387 0.16082
-310867 57515.8886835 0.0000386 0.16989
-310866 57515.8900548 0.0000386 0.17912
-310865 57515.8914284 0.0000386 0.18836
-310864 57515.8927620 0.0000386 0.19734
-310863 57515.8941593 0.0000386 0.20675
-310862 57515.8955015 0.0000386 0.21579
-310861 57515.8968605 0.0000386 0.22494
-310860 57515.8982292 0.0000386 0.23415
-310859 57515.8995762 0.0000386 0.24322
-310858 57515.9009435 0.0000386 0.25242
-310857 57515.9023118 0.0000386 0.26164
-310856 57515.9036875 0.0000387 0.27090
-310855 57515.9050385 0.0000387 0.27999
-310854 57515.9064408 0.0000387 0.28943
-310853 57515.9077420 0.0000387 0.29819
-310852 57515.9091471 0.0000386 0.30765
-310851 57515.9104973 0.0000386 0.31674
-310850 57515.9118341 0.0000387 0.32574
-310849 57515.9132231 0.0000387 0.33510
-310848 57515.9146010 0.0000387 0.34437
-310847 57515.9159101 0.0000387 0.35319
-310846 57515.9172790 0.0000387 0.36240
-310845 57515.9186610 0.0000387 0.37171
-310844 57515.9200246 0.0000388 0.38089
-310843 57515.9214053 0.0000390 0.39018
-310842 57515.9227266 0.0000387 0.39908
-310841 57515.9241055 0.0000390 0.40836
-310840 57515.9254689 0.0000390 0.41754
-310261 57516.7177205 0.0000618 0.75130
-310260 57516.7190860 0.0000618 0.76049
-310259 57516.7204517 0.0000618 0.76969
-310258 57516.7217882 0.0000618 0.77869
-310257 57516.7231522 0.0000618 0.78787
-310256 57516.7245346 0.0000618 0.79717
-310255 57516.7258935 0.0000618 0.80632
-310254 57516.7272542 0.0000618 0.81548
-310253 57516.7286191 0.0000618 0.82467
-310252 57516.7299878 0.0000618 0.83389
-310251 57516.7313432 0.0000618 0.84301
-310250 57516.7327030 0.0000618 0.85217
-310249 57516.7340735 0.0000618 0.86139
-310248 57516.7354521 0.0000618 0.87068
-310247 57516.7368185 0.0000618 0.87987
-310246 57516.7381991 0.0000618 0.88917
-310245 57516.7395490 0.0000618 0.89826
-310244 57516.7409111 0.0000618 0.90743
-310243 57516.7422747 0.0000618 0.91661
-310242 57516.7436459 0.0000618 0.92584
-310241 57516.7450245 0.0000618 0.93512
-310240 57516.7463542 0.0000619 0.94407
-310239 57516.7477502 0.0000618 0.95347
-310238 57516.7490452 0.0000620 0.96219
-310237 57516.7504769 0.0000619 0.97183
-310236 57516.7518393 0.0000618 0.98100
-310235 57516.7532275 0.0000619 0.99035
-310234 57516.7545906 0.0000619 0.99952
-310233 57516.7559333 0.0000621 0.00856
-310232 57516.7573252 0.0000629 0.01793
-310231 57516.7586832 0.0000621 0.02708
-310230 57516.7600727 0.0000619 0.03643
-310229 57516.7614094 0.0000619 0.04543
-310228 57516.7628006 0.0000620 0.05480
-310227 57516.7642110 0.0000619 0.06429
-310226 57516.7655699 0.0000619 0.07344
-310225 57516.7669552 0.0000619 0.08277
-310224 57516.7683202 0.0000619 0.09196
-310223 57516.7697166 0.0000618 0.10136
-310222 57516.7711060 0.0000618 0.11071
-310221 57516.7724424 0.0000618 0.11971
-310220 57516.7738487 0.0000618 0.12918
-310219 57516.7751999 0.0000618 0.13827
-310218 57516.7765718 0.0000618 0.14751
-310217 57516.7779330 0.0000618 0.15667
-310216 57516.7792697 0.0000618 0.16567
-310215 57516.7806461 0.0000618 0.17494
-310214 57516.7819991 0.0000618 0.18405
-310213 57516.7833799 0.0000618 0.19335
-310212 57516.7847409 0.0000618 0.20251
-310211 57516.7861025 0.0000618 0.21167
-310209 57516.7888412 0.0000618 0.23011
-310208 57516.7901944 0.0000618 0.23922
-310207 57516.7915778 0.0000618 0.24854
-310206 57516.7929147 0.0000618 0.25754
-310205 57516.7942993 0.0000618 0.26686
-310204 57516.7956585 0.0000618 0.27601
-310203 57516.7970032 0.0000618 0.28506
-310202 57516.7983633 0.0000618 0.29422
-310201 57516.7997160 0.0000618 0.30333
-310200 57516.8010810 0.0000618 0.31252
-310199 57516.8024440 0.0000618 0.32169
-310198 57516.8038026 0.0000618 0.33084
-310197 57516.8051725 0.0000618 0.34006
-310196 57516.8065578 0.0000618 0.34939
-310195 57516.8078867 0.0000618 0.35834
-310194 57516.8092756 0.0000618 0.36769
-310193 57516.8106107 0.0000618 0.37667
-310192 57516.8120065 0.0000618 0.38607
-310191 57516.8133525 0.0000618 0.39513
-310190 57516.8146931 0.0000618 0.40416
-310189 57516.8160773 0.0000618 0.41348
-310188 57516.8174350 0.0000618 0.42262
-310187 57516.8188188 0.0000618 0.43193
-310186 57516.8201613 0.0000618 0.44097
-310185 57516.8215169 0.0000618 0.45010
-310184 57516.8228840 0.0000618 0.45930
-310183 57516.8242833 0.0000619 0.46872
-310182 57516.8256019 0.0000618 0.47760
-310181 57516.8269721 0.0000619 0.48683
-310180 57516.8284187 0.0000620 0.49657
-310179 57516.8298094 0.0000625 0.50593
-310178 57516.8311134 0.0000648 0.51471
-310177 57516.8325438 0.0000629 0.52434
-310176 57516.8338918 0.0000657 0.53341
-310175 57516.8354487 0.0000621 0.54389
-310174 57516.8367351 0.0000623 0.55255
-310173 57516.8380540 0.0000623 0.56143
-310172 57516.8394940 0.0000620 0.57113
-310171 57516.8408605 0.0000619 0.58033
-310170 57516.8422462 0.0000620 0.58966
-310169 57516.8436331 0.0000619 0.59899
-310168 57516.8449881 0.0000618 0.60812
-310167 57516.8463466 0.0000621 0.61726
-310166 57516.8476894 0.0000618 0.62630
-310165 57516.8490711 0.0000619 0.63561
-310164 57516.8504459 0.0000619 0.64486
-310163 57516.8518344 0.0000618 0.65421
-310162 57516.8531672 0.0000619 0.66318
-310161 57516.8545267 0.0000618 0.67233
-310160 57516.8558882 0.0000618 0.68150
-310159 57516.8572727 0.0000618 0.69082
-310158 57516.8586338 0.0000618 0.69999
-310157 57516.8600018 0.0000618 0.70920
-310156 57516.8613652 0.0000618 0.71837
-310155 57516.8627168 0.0000618 0.72747
-310154 57516.8640742 0.0000618 0.73661
-310153 57516.8654620 0.0000618 0.74596
-310152 57516.8668201 0.0000618 0.75510
-310151 57516.8681927 0.0000618 0.76434
-310150 57516.8695492 0.0000618 0.77347
-310149 57516.8709228 0.0000618 0.78272
-310148 57516.8722875 0.0000618 0.79191
-310147 57516.8736493 0.0000618 0.80108
-310146 57516.8750091 0.0000618 0.81023
-310145 57516.8763910 0.0000618 0.81953
-310144 57516.8777368 0.0000618 0.82859
-310143 57516.8791408 0.0000618 0.83805
-310142 57516.8804587 0.0000618 0.84692
-310141 57516.8818377 0.0000618 0.85620
-310140 57516.8831992 0.0000618 0.86537
-310139 57516.8845624 0.0000618 0.87455
-310138 57516.8859374 0.0000618 0.88380
-310137 57516.8873075 0.0000619 0.89303
-310136 57516.8886515 0.0000619 0.90208
-310135 57516.8900472 0.0000618 0.91147
-310134 57516.8913715 0.0000619 0.92039
-310133 57516.8927815 0.0000618 0.92988
-310132 57516.8940910 0.0000620 0.93870
-310131 57516.8954916 0.0000619 0.94813
-310130 57516.8968724 0.0000619 0.95742
-310129 57516.8982017 0.0000618 0.96637
-310128 57516.8995887 0.0000622 0.97571
-310127 57516.9009504 0.0000620 0.98488
-310126 57516.9023304 0.0000618 0.99417
-310125 57516.9036998 0.0000618 0.00339
-310124 57516.9050837 0.0000619 0.01270
-310123 57516.9064588 0.0000618 0.02196
-310122 57516.9078198 0.0000620 0.03113
-310121 57516.9091761 0.0000619 0.04026
-310120 57516.9105493 0.0000620 0.04950
-310119 57516.9119342 0.0000619 0.05883
-310118 57516.9133125 0.0000621 0.06810
-310117 57516.9147351 0.0000625 0.07768
-269082 57573.0525225 0.0000277 0.02013
-269081 57573.0537390 0.0000267 0.02832
-269080 57573.0551342 0.0000267 0.03771
-269079 57573.0565450 0.0000267 0.04721
-269078 57573.0579431 0.0000267 0.05662
-269077 57573.0592575 0.0000267 0.06547
-269076 57573.0606077 0.0000267 0.07456
-269075 57573.0620012 0.0000346 0.08394
-269074 57573.0634242 0.0000346 0.09353
-269073 57573.0647529 0.0000346 0.10247
-269072 57573.0661377 0.0000346 0.11179
-269071 57573.0675303 0.0000346 0.12117
-269070 57573.0688780 0.0000346 0.13024
-269069 57573.0702491 0.0000346 0.13947
-269067 57573.0729542 0.0000228 0.15769
-269066 57573.0743618 0.0000228 0.16716
-269065 57573.0757329 0.0000228 0.17639
-269064 57573.0770887 0.0000228 0.18552
-269062 57573.0798094 0.0000229 0.20384
-269061 57573.0811815 0.0000229 0.21307
-269060 57573.0825490 0.0000229 0.22228
-269059 57573.0839198 0.0000229 0.23151
-269058 57573.0852638 0.0000229 0.24056
-269057 57573.0866393 0.0000229 0.24982
-269056 57573.0879768 0.0000229 0.25882
-269055 57573.0893497 0.0000229 0.26807
-269054 57573.0907142 0.0000229 0.27725
-269053 57573.0920730 0.0000229 0.28640
-269052 57573.0934222 0.0000229 0.29548
-269051 57573.0948171 0.0000229 0.30488
-269050 57573.0961597 0.0000229 0.31391
-269049 57573.0975120 0.0000229 0.32302
-269048 57573.0988859 0.0000229 0.33227
-269047 57573.1002529 0.0000229 0.34147
-269046 57573.1016011 0.0000229 0.35055
-269045 57573.1029651 0.0000229 0.35973
-269044 57573.1043378 0.0000229 0.36897
-269043 57573.1057036 0.0000229 0.37817
-269042 57573.1070542 0.0000229 0.38726
-269041 57573.1084213 0.0000229 0.39646
-269040 57573.1097898 0.0000229 0.40568
-269039 57573.1111370 0.0000229 0.41475
-269038 57573.1125220 0.0000229 0.42407
-269037 57573.1138796 0.0000229 0.43321
-269036 57573.1152247 0.0000229 0.44227
-269035 57573.1165970 0.0000229 0.45151
-269034 57573.1180000 0.0000229 0.46095
-269033 57573.1193650 0.0000229 0.47014
-269032 57573.1207523 0.0000116 0.47948
-269031 57573.1221237 0.0000117 0.48871
-269030 57573.1234776 0.0000117 0.49783
-269029 57573.1248663 0.0000117 0.50718
-269028 57573.1262794 0.0000118 0.51669
-269027 57573.1276478 0.0000118 0.52590
-269026 57573.1290100 0.0000117 0.53508
-269025 57573.1304279 0.0000117 0.54462
-269024 57573.1317650 0.0000117 0.55362
-269023 57573.1331719 0.0000117 0.56310
-269022 57573.1345579 0.0000117 0.57243
-269021 57573.1359489 0.0000117 0.58179
-269020 57573.1373198 0.0000117 0.59102
-269019 57573.1387064 0.0000117 0.60036
-269018 57573.1400831 0.0000117 0.60962
-269017 57573.1414298 0.0000116 0.61869
-269016 57573.1427052 0.0000116 0.62728
-269015 57573.1441080 0.0000116 0.63672
-269014 57573.1454602 0.0000116 0.64583
-269013 57573.1468836 0.0000116 0.65541
-269012 57573.1482509 0.0000116 0.66461
-269011 57573.1496242 0.0000116 0.67386
-269010 57573.1509846 0.0000116 0.68302
-269009 57573.1523471 0.0000116 0.69219
-269008 57573.1537092 0.0000116 0.70136
-269007 57573.1550813 0.0000116 0.71060
-269006 57573.1564645 0.0000116 0.71991
-269005 57573.1578089 0.0000116 0.72896
-269004 57573.1591646 0.0000116 0.73809
-269003 57573.1605271 0.0000116 0.74726
-269002 57573.1618896 0.0000116 0.75643
-269001 57573.1632492 0.0000116 0.76559
-269000 57573.1646254 0.0000116 0.77485
-268999 57573.1659513 0.0000116 0.78378
-268998 57573.1673269 0.0000116 0.79304
-268997 57573.1686978 0.0000116 0.80227
-268996 57573.1700648 0.0000116 0.81147
-268995 57573.1714418 0.0000116 0.82074
-268994 57573.1728267 0.0000116 0.83007
-268993 57573.1741915 0.0000116 0.83926
-268992 57573.1755381 0.0000116 0.84832
-268991 57573.1769024 0.0000116 0.85751
-268990 57573.1782569 0.0000116 0.86663
-268989 57573.1796302 0.0000116 0.87587
-268988 57573.1809882 0.0000116 0.88501
-268987 57573.1823510 0.0000116 0.89419
-268986 57573.1836840 0.0000116 0.90316
-268985 57573.1850791 0.0000116 0.91256
-268984 57573.1864741 0.0000116 0.92195
-268983 57573.1878530 0.0000116 0.93123
-268982 57573.1891821 0.0000116 0.94018
-268981 57573.1905296 0.0000116 0.94925
-268980 57573.1919239 0.0000116 0.95864
-268979 57573.1932834 0.0000116 0.96779
-268978 57573.1946587 0.0000116 0.97705
-268977 57573.1960400 0.0000116 0.98635
-268976 57573.1973778 0.0000116 0.99536
-268975 57573.1987909 0.0000116 0.00487
-268974 57573.2001353 0.0000116 0.01392
-268973 57573.2014874 0.0000116 0.02302
-268972 57573.2028732 0.0000117 0.03235
-268971 57573.2042533 0.0000116 0.04164
-268970 57573.2055960 0.0000116 0.05068
-268969 57573.2069972 0.0000116 0.06012
-268968 57573.2084147 0.0000126 0.06966
-268967 57573.2098272 0.0000116 0.07917
-268966 57573.2111492 0.0000116 0.08807
-268965 57573.2124944 0.0000116 0.09713
-268964 57573.2138609 0.0000116 0.10633
-268963 57573.2152958 0.0000116 0.11599
-268962 57573.2166397 0.0000116 0.12503
-268961 57573.2180137 0.0000116 0.13428
-268960 57573.2193867 0.0000116 0.14353
-268959 57573.2207800 0.0000116 0.15291
-268958 57573.2220852 0.0000116 0.16170
-268957 57573.2234733 0.0000116 0.17104
-268956 57573.2248397 0.0000116 0.18024
-268955 57573.2261819 0.0000116 0.18928
-268954 57573.2275508 0.0000116 0.19849
-268953 57573.2289314 0.0000116 0.20779
-268952 57573.2302729 0.0000116 0.21682
-268951 57573.2316570 0.0000116 0.22614
-268950 57573.2330237 0.0000116 0.23534
-268949 57573.2343653 0.0000116 0.24437
-268948 57573.2357287 0.0000116 0.25355
-268947 57573.2371190 0.0000116 0.26291
-268946 57573.2384630 0.0000116 0.27196
-268945 57573.2398350 0.0000116 0.28119
-268944 57573.2411771 0.0000116 0.29023
-268943 57573.2425515 0.0000116 0.29948
-268942 57573.2439165 0.0000116 0.30867
-268941 57573.2452752 0.0000116 0.31782
-268940 57573.2466309 0.0000116 0.32695
-268939 57573.2480003 0.0000116 0.33617
-268938 57573.2493655 0.0000116 0.34536
-268937 57573.2507175 0.0000116 0.35446
-268936 57573.2520732 0.0000116 0.36359
-268935 57573.2534422 0.0000116 0.37280
-268934 57573.2548042 0.0000116 0.38197
-268918 57573.2766977 0.0000183 0.52937
-268914 57573.2822542 0.0000184 0.56678
-268912 57573.2850139 0.0000183 0.58536
-268910 57573.2877554 0.0000182 0.60381
-234768 57619.9956101 0.0000462 0.06012
-234767 57619.9969633 0.0000461 0.06923
-234766 57619.9983062 0.0000461 0.07827
-234765 57619.9997033 0.0000461 0.08767
-234764 57620.0010659 0.0000461 0.09685
-234763 57620.0024392 0.0000461 0.10609
-234762 57620.0038187 0.0000461 0.11538
-234761 57620.0051755 0.0000461 0.12451
-234760 57620.0065213 0.0000461 0.13357
-234759 57620.0079375 0.0000461 0.14311
-234758 57620.0093059 0.0000461 0.15232
-234757 57620.0106820 0.0000461 0.16159
-234756 57620.0120100 0.0000461 0.17053
-234755 57620.0133700 0.0000461 0.17968
-234754 57620.0147298 0.0000461 0.18884
-234753 57620.0160819 0.0000461 0.19794
-234752 57620.0174466 0.0000461 0.20713
-234751 57620.0188111 0.0000461 0.21631
-234750 57620.0201676 0.0000461 0.22545
-234749 57620.0215400 0.0000461 0.23469
-234748 57620.0228862 0.0000461 0.24375
-234747 57620.0242797 0.0000461 0.25313
-234746 57620.0256713 0.0000461 0.26250
-234745 57620.0269990 0.0000461 0.27144
-234744 57620.0283781 0.0000461 0.28072
-234743 57620.0296965 0.0000461 0.28960
-234742 57620.0310701 0.0000461 0.29885
-234741 57620.0324417 0.0000461 0.30808
-234740 57620.0338031 0.0000461 0.31725
-234739 57620.0351677 0.0000461 0.32643
-234738 57620.0365242 0.0000461 0.33557
-234737 57620.0378938 0.0000461 0.34479
-120056 57776.9268346 0.0000565 0.58503
-120055 57776.9282453 0.0000565 0.59453
-120054 57776.9295596 0.0000567 0.60338
-120053 57776.9309544 0.0000565 0.61277
-120052 57776.9323294 0.0000564 0.62203
-120048 57776.9377968 0.0000564 0.65883
-120047 57776.9391391 0.0000565 0.66787
-120046 57776.9405441 0.0000564 0.67733
-120045 57776.9418868 0.0000564 0.68637
-120040 57776.9487069 0.0000564 0.73229
-120039 57776.9500696 0.0000564 0.74146
-120038 57776.9514487 0.0000564 0.75075
-120037 57776.9528164 0.0000564 0.75995
-120036 57776.9541838 0.0000564 0.76916
-120035 57776.9555453 0.0000564 0.77833
-120034 57776.9569003 0.0000564 0.78745
-120033 57776.9582861 0.0000564 0.79678
-106914 57794.9057074 0.0000720 0.62613
-106912 57794.9084372 0.0000736 0.64451
-106911 57794.9097896 0.0000719 0.65361
-106909 57794.9125470 0.0000719 0.67217
-105463 57796.8906640 0.0000510 0.98966
-105462 57796.8920177 0.0000510 0.99878
-105444 57796.9167238 0.0000510 0.16511
-105443 57796.9180775 0.0000509 0.17422
-105442 57796.9194293 0.0000509 0.18332
-105441 57796.9208199 0.0000509 0.19269
-105440 57796.9221667 0.0000510 0.20175
-105439 57796.9235315 0.0000509 0.21094
-105438 57796.9249118 0.0000509 0.22023
-105437 57796.9262780 0.0000509 0.22943
-105436 57796.9276403 0.0000509 0.23860
-105435 57796.9289963 0.0000509 0.24773
-105434 57796.9303575 0.0000510 0.25690
-105433 57796.9317133 0.0000509 0.26602
-105432 57796.9330705 0.0000510 0.27516
-105431 57796.9344620 0.0000509 0.28453
-105430 57796.9358033 0.0000509 0.29356
-105429 57796.9371859 0.0000509 0.30287
-105428 57796.9385391 0.0000510 0.31198
-105427 57796.9399013 0.0000510 0.32115
-105426 57796.9412601 0.0000509 0.33030
-105425 57796.9425886 0.0000509 0.33924
-105424 57796.9439685 0.0000510 0.34853
-105423 57796.9453458 0.0000509 0.35780
-105422 57796.9466918 0.0000510 0.36687
-105421 57796.9480763 0.0000510 0.37619
-105420 57796.9494315 0.0000510 0.38531
-105419 57796.9507915 0.0000510 0.39447
-105418 57796.9521598 0.0000510 0.40368
-105417 57796.9535263 0.0000510 0.41288
-105416 57796.9548974 0.0000510 0.42211
-105415 57796.9562335 0.0000510 0.43110
-105414 57796.9576326 0.0000512 0.44052
-105412 57796.9603492 0.0000512 0.45881
-105411 57796.9617615 0.0000512 0.46832
-105410 57796.9630684 0.0000515 0.47712
-105408 57796.9659067 0.0000528 0.49623
-101072 57802.8976813 0.0000527 0.43135
-101071 57802.8990528 0.0000522 0.44058
-101070 57802.9004067 0.0000527 0.44970
-101069 57802.9017920 0.0000536 0.45903
-101068 57802.9031570 0.0000555 0.46822
-101065 57802.9072741 0.0000539 0.49593
-101064 57802.9086227 0.0000535 0.50501
-101063 57802.9100341 0.0000543 0.51451
-101062 57802.9113384 0.0000529 0.52330
-101061 57802.9127752 0.0000537 0.53297
-101047 57802.9320022 0.0000524 0.66241
-101042 57802.9388316 0.0000521 0.70839
-96733 57808.8336597 0.0000518 0.39477
-96732 57808.8349995 0.0000518 0.40379
-96731 57808.8363655 0.0000518 0.41299
-96730 57808.8377561 0.0000518 0.42235
-96729 57808.8391032 0.0000518 0.43142
-96728 57808.8404667 0.0000518 0.44060
-96727 57808.8418394 0.0000518 0.44984
-96726 57808.8432482 0.0000518 0.45933
-96725 57808.8445690 0.0000518 0.46822
-96724 57808.8459162 0.0000519 0.47729
-96723 57808.8473269 0.0000520 0.48679
-96722 57808.8486834 0.0000521 0.49592
-96721 57808.8500792 0.0000522 0.50532
-96720 57808.8513973 0.0000528 0.51419
-96719 57808.8528657 0.0000525 0.52408
-96718 57808.8543672 0.0000523 0.53419
-96717 57808.8556429 0.0000519 0.54277
-96716 57808.8569496 0.0000525 0.55157
-96715 57808.8584245 0.0000519 0.56150
-96714 57808.8597362 0.0000525 0.57033
-96713 57808.8612042 0.0000520 0.58022
-96712 57808.8625058 0.0000519 0.58898
-96711 57808.8639258 0.0000519 0.59854
-96710 57808.8652878 0.0000519 0.60771
-96709 57808.8666605 0.0000519 0.61695
-96708 57808.8679989 0.0000518 0.62596
-96707 57808.8693777 0.0000518 0.63524
-96706 57808.8707329 0.0000518 0.64437
-81788 57829.2791285 0.0000348 0.04200
-81787 57829.2805343 0.0000346 0.05146
-81786 57829.2819290 0.0000348 0.06085
-81785 57829.2832815 0.0000346 0.06996
-81784 57829.2846768 0.0000346 0.07935
-81783 57829.2860057 0.0000346 0.08830
-81782 57829.2873774 0.0000346 0.09753
-81781 57829.2887959 0.0000346 0.10708
-81780 57829.2901420 0.0000346 0.11614
-81779 57829.2915550 0.0000346 0.12566
-81777 57829.2942430 0.0000346 0.14375
-81776 57829.2955854 0.0000346 0.15279
-81775 57829.2970043 0.0000346 0.16234
-81774 57829.2983381 0.0000346 0.17132
-81773 57829.2997273 0.0000346 0.18068
-81772 57829.3010939 0.0000346 0.18988
-81770 57829.3038236 0.0000346 0.20825
-81769 57829.3052079 0.0000346 0.21757
-81767 57829.3078883 0.0000346 0.23562
-81766 57829.3092538 0.0000346 0.24481
-81765 57829.3106249 0.0000346 0.25404
-81764 57829.3120033 0.0000346 0.26332
-81763 57829.3133614 0.0000346 0.27247
-81762 57829.3147160 0.0000346 0.28159
-81761 57829.3160611 0.0000346 0.29064
-81760 57829.3174419 0.0000346 0.29994
-81759 57829.3187983 0.0000346 0.30907
-81758 57829.3201803 0.0000346 0.31838
-81757 57829.3215139 0.0000346 0.32735
-81756 57829.3229044 0.0000346 0.33671
-81755 57829.3242820 0.0000346 0.34599
-81754 57829.3255971 0.0000346 0.35484
-81753 57829.3269676 0.0000346 0.36407
-81752 57829.3283415 0.0000346 0.37332
-78804 57833.3613674 0.0000346 0.52529
-78803 57833.3627391 0.0000346 0.53453
-78802 57833.3641468 0.0000346 0.54400
-78801 57833.3655691 0.0000354 0.55358
-78800 57833.3669336 0.0000347 0.56277
-78799 57833.3683475 0.0000346 0.57228
-78798 57833.3697055 0.0000346 0.58143
-78797 57833.3710560 0.0000346 0.59052
-78796 57833.3724158 0.0000346 0.59967
-78795 57833.3738039 0.0000346 0.60902
-78794 57833.3751346 0.0000346 0.61798
-78793 57833.3765016 0.0000346 0.62718
-78792 57833.3778868 0.0000346 0.63651
-78791 57833.3792807 0.0000346 0.64589
-78790 57833.3805772 0.0000346 0.65462
-78789 57833.3819975 0.0000346 0.66418
-78788 57833.3833701 0.0000346 0.67342
-78787 57833.3847434 0.0000346 0.68267
-78786 57833.3860942 0.0000346 0.69176
-78785 57833.3874748 0.0000346 0.70106
-78784 57833.3888505 0.0000346 0.71032
-78783 57833.3901972 0.0000346 0.71939
-78782 57833.3915512 0.0000346 0.72850
-78781 57833.3928860 0.0000346 0.73749
-78780 57833.3942692 0.0000346 0.74680
-78779 57833.3956396 0.0000346 0.75603
-78778 57833.3969961 0.0000346 0.76516
-78777 57833.3983953 0.0000346 0.77458
-78776 57833.3997576 0.0000346 0.78375
-78775 57833.4011045 0.0000346 0.79282
-71855 57842.8678770 0.0000495 0.52699
-71854 57842.8693344 0.0000491 0.53680
-71853 57842.8707137 0.0000494 0.54608
-71852 57842.8721077 0.0000488 0.55547
-71851 57842.8734563 0.0000487 0.56455
-71850 57842.8748067 0.0000487 0.57364
-71849 57842.8761250 0.0000488 0.58252
-71848 57842.8775736 0.0000487 0.59227
-71847 57842.8789637 0.0000487 0.60163
-71846 57842.8803507 0.0000487 0.61096
-71845 57842.8817221 0.0000487 0.62020
-71844 57842.8830888 0.0000487 0.62940
-71843 57842.8844315 0.0000486 0.63844
-71842 57842.8857850 0.0000487 0.64755
-71841 57842.8871676 0.0000486 0.65686
-71840 57842.8885259 0.0000486 0.66600
-71839 57842.8899171 0.0000486 0.67537
-71838 57842.8912786 0.0000486 0.68454
-71837 57842.8926502 0.0000486 0.69377
-71836 57842.8940078 0.0000486 0.70291
-71835 57842.8953756 0.0000486 0.71212
-71834 57842.8967287 0.0000486 0.72123
-71833 57842.8980945 0.0000486 0.73042
-71832 57842.8994681 0.0000486 0.73967
-71831 57842.9008221 0.0000486 0.74879
-71830 57842.9021849 0.0000486 0.75796
-71829 57842.9035371 0.0000486 0.76706
-71828 57842.9049156 0.0000486 0.77635
-71827 57842.9062753 0.0000486 0.78550
-71826 57842.9076348 0.0000486 0.79465
-71825 57842.9090081 0.0000486 0.80390
-71824 57842.9103851 0.0000486 0.81317
-71823 57842.9117441 0.0000486 0.82232
-71822 57842.9130955 0.0000486 0.83142
-71821 57842.9144803 0.0000486 0.84074
-71820 57842.9158345 0.0000486 0.84986
-71819 57842.9171770 0.0000486 0.85889
-71818 57842.9185606 0.0000486 0.86821
-71817 57842.9199290 0.0000486 0.87742
-71816 57842.9212938 0.0000486 0.88661
-71815 57842.9226663 0.0000486 0.89585
-71814 57842.9240115 0.0000486 0.90491
-71813 57842.9254005 0.0000486 0.91426
-71812 57842.9267613 0.0000486 0.92342
-71811 57842.9281362 0.0000486 0.93268
-71810 57842.9294908 0.0000486 0.94180
-71809 57842.9308491 0.0000486 0.95094
-71808 57842.9322309 0.0000486 0.96024
-71807 57842.9336043 0.0000486 0.96949
-71806 57842.9349462 0.0000487 0.97852
-71805 57842.9363274 0.0000486 0.98782
-71804 57842.9377218 0.0000487 0.99721
-71803 57842.9390371 0.0000487 0.00607
-71802 57842.9404315 0.0000487 0.01545
-71801 57842.9418239 0.0000487 0.02483
-71800 57842.9431740 0.0000487 0.03392
-71799 57842.9445363 0.0000488 0.04309
-71798 57842.9459311 0.0000490 0.05248
-71126 57843.8652571 0.0000486 0.24176
-71125 57843.8666300 0.0000486 0.25100
-71124 57843.8680024 0.0000486 0.26024
-71123 57843.8693669 0.0000486 0.26942
-71122 57843.8707173 0.0000486 0.27852
-71121 57843.8720879 0.0000486 0.28774
-71120 57843.8734315 0.0000486 0.29679
-71119 57843.8748152 0.0000486 0.30610
-71118 57843.8761562 0.0000486 0.31513
-71117 57843.8775347 0.0000486 0.32441
-71116 57843.8788917 0.0000486 0.33355
-71115 57843.8802532 0.0000486 0.34272
-71114 57843.8816196 0.0000486 0.35191
-71113 57843.8829868 0.0000486 0.36112
-71112 57843.8843557 0.0000486 0.37034
-71111 57843.8857225 0.0000486 0.37954
-71110 57843.8870772 0.0000486 0.38866
-71109 57843.8884560 0.0000486 0.39794
-71108 57843.8897750 0.0000486 0.40682
-71107 57843.8911372 0.0000486 0.41599
-71106 57843.8925138 0.0000486 0.42526
-71105 57843.8939151 0.0000487 0.43469
-71104 57843.8952697 0.0000488 0.44381
-71103 57843.8966518 0.0000487 0.45312
-71102 57843.8980338 0.0000487 0.46242
-71101 57843.8993630 0.0000487 0.47137
-71100 57843.9007920 0.0000488 0.48099
-71099 57843.9021200 0.0000488 0.48993
-71098 57843.9035326 0.0000489 0.49944
-71097 57843.9049349 0.0000495 0.50888
-71096 57843.9063233 0.0000504 0.51823
-71095 57843.9077277 0.0000494 0.52769
-71094 57843.9091111 0.0000514 0.53700
-71093 57843.9104897 0.0000492 0.54628
-71092 57843.9117889 0.0000490 0.55503
-71091 57843.9131365 0.0000497 0.56410
-71090 57843.9145461 0.0000490 0.57359
-71089 57843.9160344 0.0000523 0.58361
-71088 57843.9172883 0.0000489 0.59205
-71087 57843.9186904 0.0000488 0.60149
-71086 57843.9200310 0.0000488 0.61052
-71085 57843.9214345 0.0000488 0.61997
-71084 57843.9227621 0.0000488 0.62890
-71083 57843.9241281 0.0000488 0.63810
-71082 57843.9255230 0.0000489 0.64749
-71081 57843.9268842 0.0000486 0.65665
-71080 57843.9282430 0.0000487 0.66580
-71079 57843.9296371 0.0000487 0.67519
-71078 57843.9309463 0.0000487 0.68400
-71077 57843.9323617 0.0000487 0.69353
-71076 57843.9337046 0.0000487 0.70257
-71075 57843.9350840 0.0000487 0.71186
-71074 57843.9364550 0.0000487 0.72109
-71073 57843.9378258 0.0000488 0.73032
-70352 57844.9240680 0.0000487 0.37010
-70351 57844.9254336 0.0000487 0.37930
-66820 57849.7560772 0.0000491 0.90116
-66819 57849.7573987 0.0000493 0.91005
-66818 57849.7587847 0.0000493 0.91938
-66817 57849.7601502 0.0000489 0.92858
-66816 57849.7615041 0.0000496 0.93769
-66815 57849.7628973 0.0000490 0.94707
-66814 57849.7642966 0.0000490 0.95649
-66813 57849.7656415 0.0000491 0.96555
-66812 57849.7670340 0.0000498 0.97492
-66811 57849.7683617 0.0000515 0.98386
-66810 57849.7697924 0.0000501 0.99349
-66809 57849.7710890 0.0000508 0.00222
-66808 57849.7725234 0.0000499 0.01188
-66807 57849.7738288 0.0000491 0.02067
-66806 57849.7752620 0.0000503 0.03032
-66805 57849.7765948 0.0000493 0.03929
-66804 57849.7779595 0.0000490 0.04848
-66803 57849.7793994 0.0000492 0.05817
-66802 57849.7808005 0.0000494 0.06760
-66801 57849.7820936 0.0000490 0.07631
-66800 57849.7834701 0.0000490 0.08558
-66799 57849.7848278 0.0000494 0.09472
-66798 57849.7862736 0.0000491 0.10445
-66797 57849.7875653 0.0000487 0.11315
-66796 57849.7889738 0.0000487 0.12263
-66795 57849.7903394 0.0000487 0.13182
-66794 57849.7916933 0.0000487 0.14094
-66793 57849.7930690 0.0000487 0.15020
-66792 57849.7944799 0.0000487 0.15970
-66791 57849.7958252 0.0000487 0.16876
-66790 57849.7970836 0.0000486 0.17723
-66789 57849.7985164 0.0000486 0.18687
-66788 57849.7998597 0.0000486 0.19592
-66787 57849.8012390 0.0000487 0.20520
-66786 57849.8026101 0.0000486 0.21443
-66785 57849.8039742 0.0000486 0.22362
-66784 57849.8053567 0.0000486 0.23293
-65964 57850.9271457 0.0000486 0.78527
-65963 57850.9285016 0.0000486 0.79439
-65962 57850.9298809 0.0000486 0.80368
-65961 57850.9312295 0.0000486 0.81276
-65960 57850.9325939 0.0000486 0.82195
-65959 57850.9339572 0.0000486 0.83112
-65958 57850.9353618 0.0000486 0.84058
-65957 57850.9366785 0.0000487 0.84944
-65956 57850.9380513 0.0000487 0.85869
-65955 57850.9394039 0.0000488 0.86779
-65954 57850.9408024 0.0000488 0.87721
-65953 57850.9421721 0.0000490 0.88643
-65952 57850.9435050 0.0000493 0.89540
-65260 57851.8902253 0.0000489 0.26911
-65259 57851.8915807 0.0000488 0.27824
-65258 57851.8929299 0.0000487 0.28732
-65251 57851.9024808 0.0000487 0.35162
-65250 57851.9038485 0.0000487 0.36083
-65249 57851.9052000 0.0000487 0.36993
-65248 57851.9065798 0.0000487 0.37922
-65247 57851.9079412 0.0000487 0.38838
-65246 57851.9092805 0.0000487 0.39740
-65245 57851.9106569 0.0000487 0.40666
-65244 57851.9120263 0.0000488 0.41588
-65243 57851.9133591 0.0000488 0.42486
-65242 57851.9147456 0.0000489 0.43419
-65241 57851.9161191 0.0000488 0.44344
-65240 57851.9174499 0.0000488 0.45240
-65227 57851.9354404 0.0000492 0.57352
-65226 57851.9367821 0.0000525 0.58255
-65225 57851.9381675 0.0000566 0.59188
-65224 57851.9395529 0.0000563 0.60120
-65223 57851.9408919 0.0000531 0.61022
-65222 57851.9422774 0.0000666 0.61955
-47543 57876.1277732 0.0000346 0.44615
-47542 57876.1291294 0.0000346 0.45528
-47541 57876.1305146 0.0000346 0.46461
-47540 57876.1318572 0.0000346 0.47365
-47539 57876.1332449 0.0000346 0.48299
-47538 57876.1346753 0.0000346 0.49262
-47537 57876.1360615 0.0000346 0.50195
-47536 57876.1375084 0.0000347 0.51170
-47535 57876.1387841 0.0000346 0.52028
-47534 57876.1401810 0.0000347 0.52969
-47533 57876.1415661 0.0000347 0.53901
-47532 57876.1429481 0.0000347 0.54832
-47531 57876.1443674 0.0000350 0.55787
-47530 57876.1457544 0.0000347 0.56721
-47529 57876.1471123 0.0000347 0.57635
-47528 57876.1484522 0.0000346 0.58537
-47527 57876.1498904 0.0000346 0.59506
-47526 57876.1512443 0.0000346 0.60417
-47525 57876.1525562 0.0000346 0.61300
-47524 57876.1539477 0.0000346 0.62237
-47523 57876.1553449 0.0000346 0.63178
-47522 57876.1566701 0.0000346 0.64070
-47521 57876.1580278 0.0000346 0.64984
-47520 57876.1593779 0.0000346 0.65893
-47519 57876.1607758 0.0000346 0.66834
-47518 57876.1621283 0.0000346 0.67745
-47517 57876.1634911 0.0000346 0.68662
-47516 57876.1648643 0.0000346 0.69587
-47515 57876.1662265 0.0000346 0.70504
-47514 57876.1676060 0.0000346 0.71432
-47513 57876.1689492 0.0000346 0.72337
-47512 57876.1703149 0.0000346 0.73256
-47511 57876.1716873 0.0000346 0.74180
-47510 57876.1730681 0.0000346 0.75110
-47509 57876.1744303 0.0000346 0.76027
-47508 57876.1757981 0.0000346 0.76948
-47507 57876.1771461 0.0000346 0.77855
-47506 57876.1785170 0.0000346 0.78778
-47505 57876.1798927 0.0000346 0.79704
-47504 57876.1812561 0.0000346 0.80622
-47503 57876.1826053 0.0000346 0.81531
-47502 57876.1839849 0.0000346 0.82459
-47501 57876.1853392 0.0000346 0.83371
-47500 57876.1867007 0.0000346 0.84288
-47499 57876.1880791 0.0000346 0.85216
-47498 57876.1894601 0.0000346 0.86146
-47497 57876.1907932 0.0000346 0.87043
-47496 57876.1921900 0.0000346 0.87983
-47495 57876.1935604 0.0000346 0.88906
-47494 57876.1949326 0.0000346 0.89830
-47493 57876.1962708 0.0000346 0.90731
-47492 57876.1976326 0.0000346 0.91648
-47491 57876.1989429 0.0000346 0.92530
-47490 57876.2003621 0.0000346 0.93485
-47489 57876.2017271 0.0000346 0.94404
-47488 57876.2031007 0.0000346 0.95329
-47487 57876.2044735 0.0000346 0.96253
-47486 57876.2058244 0.0000346 0.97163
-47485 57876.2072062 0.0000346 0.98093
-47484 57876.2085174 0.0000346 0.98976
-47483 57876.2099321 0.0000346 0.99928
-47482 57876.2113266 0.0000346 0.00867
-47481 57876.2127251 0.0000346 0.01808
-47480 57876.2140576 0.0000346 0.02706
-46852 57877.0732072 0.0000346 0.81120
-46850 57877.0759473 0.0000346 0.82965
-46849 57877.0772957 0.0000346 0.83873
-46848 57877.0786869 0.0000346 0.84809
-46847 57877.0800425 0.0000346 0.85722
-46846 57877.0814062 0.0000346 0.86640
-46845 57877.0827532 0.0000346 0.87547
-46844 57877.0841500 0.0000346 0.88487
-46843 57877.0855173 0.0000346 0.89408
-46842 57877.0868455 0.0000346 0.90302
-46841 57877.0882491 0.0000346 0.91247
-46840 57877.0896329 0.0000346 0.92178
-46839 57877.0909688 0.0000346 0.93078
-46838 57877.0923202 0.0000346 0.93988
-46837 57877.0936765 0.0000346 0.94901
-46836 57877.0950819 0.0000346 0.95847
-46835 57877.0964608 0.0000346 0.96775
-46834 57877.0978062 0.0000346 0.97681
-46833 57877.0992042 0.0000346 0.98622
-46832 57877.1005780 0.0000346 0.99547
-46831 57877.1019356 0.0000346 0.00461
-46830 57877.1032328 0.0000346 0.01334
-46829 57877.1046677 0.0000346 0.02301
-46828 57877.1060428 0.0000346 0.03226
-46827 57877.1074179 0.0000346 0.04152
-46826 57877.1087373 0.0000346 0.05040
-46825 57877.1101115 0.0000346 0.05966
-46824 57877.1115471 0.0000346 0.06932
-46823 57877.1129366 0.0000346 0.07867
-46822 57877.1142756 0.0000346 0.08769
-46821 57877.1156656 0.0000346 0.09705
-46820 57877.1170016 0.0000346 0.10604
-46819 57877.1184037 0.0000346 0.11548
-46818 57877.1197402 0.0000346 0.12448
-46817 57877.1211341 0.0000346 0.13386
-46816 57877.1224759 0.0000346 0.14290
-46815 57877.1238658 0.0000346 0.15225
-46814 57877.1252456 0.0000346 0.16154
-46813 57877.1265868 0.0000346 0.17057
-46812 57877.1279518 0.0000346 0.17976
-46811 57877.1293367 0.0000346 0.18909
-46810 57877.1307036 0.0000346 0.19829
-46809 57877.1320671 0.0000346 0.20747
-46808 57877.1334234 0.0000346 0.21660
-46807 57877.1347917 0.0000346 0.22581
-46806 57877.1361662 0.0000346 0.23507
-46805 57877.1375200 0.0000346 0.24418
-46804 57877.1388603 0.0000346 0.25320
-46803 57877.1402353 0.0000346 0.26246
-46802 57877.1415858 0.0000346 0.27155
-46801 57877.1429805 0.0000346 0.28094
-46800 57877.1443559 0.0000346 0.29020
-46799 57877.1456893 0.0000346 0.29918
-46798 57877.1470923 0.0000346 0.30863
-46797 57877.1484147 0.0000346 0.31753
-46796 57877.1497837 0.0000346 0.32675
-46795 57877.1511403 0.0000346 0.33588
-46794 57877.1525176 0.0000346 0.34515
-46793 57877.1538394 0.0000346 0.35405
-46792 57877.1552131 0.0000346 0.36330
-46791 57877.1565730 0.0000346 0.37245
-46790 57877.1579438 0.0000346 0.38168
-46789 57877.1593210 0.0000346 0.39095
-46788 57877.1606863 0.0000346 0.40015
-46787 57877.1620593 0.0000346 0.40939
-46786 57877.1633958 0.0000346 0.41839
-46785 57877.1647589 0.0000346 0.42756
-46784 57877.1661242 0.0000346 0.43676
-46783 57877.1675318 0.0000346 0.44623
-46782 57877.1688799 0.0000346 0.45531
-46781 57877.1702612 0.0000346 0.46461
-46780 57877.1715583 0.0000346 0.47334
-46779 57877.1729677 0.0000346 0.48283
-46778 57877.1743236 0.0000346 0.49196
-46777 57877.1757328 0.0000347 0.50144
-46776 57877.1771260 0.0000346 0.51082
-46775 57877.1785122 0.0000346 0.52016
-46774 57877.1798716 0.0000347 0.52931
-46773 57877.1812531 0.0000347 0.53861
-46772 57877.1826847 0.0000347 0.54825
-46771 57877.1840644 0.0000346 0.55754
-46770 57877.1854589 0.0000348 0.56693
-46769 57877.1867874 0.0000346 0.57587
-46768 57877.1881129 0.0000346 0.58479
-46767 57877.1895672 0.0000346 0.59458
-46766 57877.1909745 0.0000346 0.60406
-46765 57877.1923023 0.0000346 0.61300
-46764 57877.1936335 0.0000346 0.62196
-46763 57877.1950233 0.0000346 0.63132
-46762 57877.1964053 0.0000346 0.64062
-46761 57877.1977447 0.0000346 0.64964
-46760 57877.1991326 0.0000346 0.65898
-46759 57877.2005163 0.0000346 0.66830
-46758 57877.2018536 0.0000346 0.67730
-46757 57877.2032212 0.0000346 0.68651
-46756 57877.2045895 0.0000346 0.69572
-46755 57877.2059687 0.0000346 0.70500
-46754 57877.2073287 0.0000346 0.71416
-46753 57877.2086916 0.0000346 0.72334
-46752 57877.2100448 0.0000346 0.73245
-46751 57877.2113792 0.0000346 0.74143
-46750 57877.2127806 0.0000346 0.75087
-46749 57877.2141441 0.0000346 0.76005
-46748 57877.2155129 0.0000346 0.76926
-46747 57877.2168801 0.0000346 0.77847
-46746 57877.2182569 0.0000346 0.78773
-46745 57877.2196098 0.0000346 0.79684
-46744 57877.2209728 0.0000346 0.80602
-46743 57877.2223248 0.0000346 0.81512
-46742 57877.2236956 0.0000346 0.82435
-46741 57877.2250601 0.0000151 0.83354
-46740 57877.2264377 0.0000151 0.84281
-46739 57877.2278049 0.0000151 0.85202
-46738 57877.2291651 0.0000151 0.86117
-46737 57877.2305318 0.0000151 0.87037
-46736 57877.2318871 0.0000151 0.87950
-46735 57877.2332786 0.0000151 0.88887
-46734 57877.2346455 0.0000151 0.89807
-46733 57877.2359637 0.0000151 0.90694
-46732 57877.2373586 0.0000151 0.91633
-46731 57877.2387354 0.0000151 0.92560
-46730 57877.2401149 0.0000151 0.93489
-46729 57877.2414407 0.0000151 0.94382
-46728 57877.2427678 0.0000151 0.95275
-46727 57877.2441707 0.0000151 0.96220
-46726 57877.2455415 0.0000151 0.97143
-46725 57877.2469277 0.0000151 0.98076
-46724 57877.2482739 0.0000152 0.98982
-46723 57877.2496802 0.0000151 0.99929
-46722 57877.2510237 0.0000151 0.00833
-46721 57877.2524057 0.0000151 0.01764
-46720 57877.2537634 0.0000151 0.02678
-46719 57877.2551908 0.0000152 0.03639
-46718 57877.2565525 0.0000152 0.04556
-46717 57877.2579077 0.0000151 0.05468
-46716 57877.2592586 0.0000152 0.06377
-46715 57877.2606576 0.0000151 0.07319
-46714 57877.2619878 0.0000151 0.08215
-46713 57877.2633958 0.0000151 0.09163
-46712 57877.2647915 0.0000151 0.10102
-46711 57877.2661323 0.0000151 0.11005
-46710 57877.2675119 0.0000151 0.11934
-46709 57877.2689148 0.0000151 0.12878
-46708 57877.2703039 0.0000151 0.13814
-46707 57877.2716332 0.0000151 0.14709
-46706 57877.2730051 0.0000151 0.15632
-46705 57877.2743392 0.0000151 0.16530
-46704 57877.2756759 0.0000152 0.17430
-46703 57877.2770678 0.0000151 0.18367
-46702 57877.2784167 0.0000151 0.19275
-46701 57877.2798011 0.0000151 0.20208
-46700 57877.2811501 0.0000151 0.21116
-46699 57877.2825079 0.0000151 0.22030
-46698 57877.2839118 0.0000151 0.22975
-46697 57877.2852515 0.0000151 0.23877
-46696 57877.2866312 0.0000151 0.24806
-46695 57877.2879892 0.0000151 0.25720
-46694 57877.2893654 0.0000151 0.26647
-46693 57877.2906914 0.0000151 0.27539
-46692 57877.2920593 0.0000151 0.28460
-46691 57877.2934251 0.0000151 0.29380
-46690 57877.2947887 0.0000151 0.30298
-46689 57877.2961485 0.0000151 0.31213
-46688 57877.2975203 0.0000151 0.32137
-46687 57877.2988898 0.0000151 0.33059
-46686 57877.3002719 0.0000151 0.33989
-46685 57877.3016040 0.0000151 0.34886
-46684 57877.3029840 0.0000151 0.35815
-46683 57877.3043489 0.0000151 0.36734
-46682 57877.3057068 0.0000151 0.37648
-46681 57877.3070510 0.0000151 0.38553
-46680 57877.3084169 0.0000151 0.39473
-46679 57877.3097948 0.0000151 0.40400
-46678 57877.3111641 0.0000151 0.41322
-46677 57877.3125222 0.0000152 0.42237
-46676 57877.3138583 0.0000151 0.43136
-46675 57877.3152081 0.0000151 0.44045
-46674 57877.3166104 0.0000151 0.44989
-46673 57877.3180105 0.0000151 0.45932
-46672 57877.3193586 0.0000151 0.46839
-46671 57877.3207038 0.0000151 0.47745
-46670 57877.3221147 0.0000152 0.48695
-46669 57877.3234858 0.0000152 0.49618
-46668 57877.3248361 0.0000153 0.50527
-46667 57877.3262714 0.0000156 0.51493
-46666 57877.3276304 0.0000152 0.52408
-46665 57877.3289756 0.0000152 0.53314
-46664 57877.3303967 0.0000154 0.54271
-46663 57877.3318018 0.0000153 0.55216
-46662 57877.3331252 0.0000153 0.56107
-46661 57877.3345256 0.0000152 0.57050
-46660 57877.3359390 0.0000153 0.58002
-46659 57877.3372971 0.0000152 0.58916
-46658 57877.3387079 0.0000153 0.59866
-46657 57877.3400354 0.0000152 0.60760
-46656 57877.3414445 0.0000152 0.61708
-46655 57877.3427594 0.0000152 0.62594
-46654 57877.3441492 0.0000151 0.63529
-46653 57877.3455143 0.0000151 0.64448
-46652 57877.3468838 0.0000151 0.65370
-46651 57877.3482219 0.0000151 0.66271
-46650 57877.3496096 0.0000151 0.67205
-46649 57877.3509648 0.0000151 0.68118
-46648 57877.3523334 0.0000151 0.69039
-46647 57877.3536939 0.0000151 0.69955
-46646 57877.3550293 0.0000151 0.70854
-46645 57877.3563942 0.0000151 0.71773
-46644 57877.3577951 0.0000151 0.72716
-46643 57877.3591560 0.0000151 0.73632
-46642 57877.3605283 0.0000151 0.74556
-46641 57877.3619002 0.0000151 0.75480
-46640 57877.3632654 0.0000151 0.76399
-46639 57877.3646323 0.0000151 0.77319
-46638 57877.3659953 0.0000151 0.78237
-46637 57877.3673535 0.0000151 0.79151
-46636 57877.3687306 0.0000151 0.80078
-46635 57877.3700883 0.0000151 0.80993
-46634 57877.3714401 0.0000151 0.81903
-46633 57877.3728221 0.0000151 0.82833
-46632 57877.3741727 0.0000151 0.83742
-46631 57877.3755349 0.0000151 0.84659
-46630 57877.3769254 0.0000151 0.85596
-46629 57877.3782821 0.0000151 0.86509
-46628 57877.3796404 0.0000151 0.87423
-46627 57877.3810262 0.0000151 0.88356
-46626 57877.3823758 0.0000151 0.89265
-46625 57877.3837165 0.0000151 0.90168
-46624 57877.3851151 0.0000151 0.91109
-46623 57877.3864871 0.0000151 0.92033
-46622 57877.3878369 0.0000151 0.92942
-46621 57877.3892069 0.0000151 0.93864
-46620 57877.3905686 0.0000151 0.94781
-46619 57877.3919445 0.0000152 0.95707
-46618 57877.3932541 0.0000151 0.96589
-46617 57877.3946572 0.0000151 0.97533
-46616 57877.3960587 0.0000151 0.98477
-46615 57877.3973726 0.0000151 0.99361
-46614 57877.3988125 0.0000151 0.00331
-46613 57877.4002058 0.0000152 0.01269
-46612 57877.4015521 0.0000152 0.02175
-46611 57877.4029404 0.0000152 0.03110
-46610 57877.4042495 0.0000152 0.03991
-46609 57877.4056285 0.0000151 0.04920
-46608 57877.4070109 0.0000151 0.05850
-46607 57877.4083708 0.0000152 0.06766
-46606 57877.4097221 0.0000151 0.07676
-46605 57877.4111185 0.0000151 0.08616
-46604 57877.4124876 0.0000151 0.09537
-46603 57877.4139035 0.0000151 0.10491
-46602 57877.4152184 0.0000151 0.11376
-46601 57877.4166199 0.0000152 0.12319
-46600 57877.4180142 0.0000151 0.13258
-46599 57877.4193250 0.0000151 0.14141
-46598 57877.4207862 0.0000151 0.15124
-46597 57877.4221247 0.0000151 0.16026
-46596 57877.4234886 0.0000151 0.16944
-46595 57877.4248145 0.0000151 0.17836
-46594 57877.4262107 0.0000151 0.18776
-46593 57877.4275563 0.0000151 0.19682
-46592 57877.4289371 0.0000151 0.20612
-46591 57877.4302888 0.0000151 0.21522
-46590 57877.4316880 0.0000151 0.22464
-46589 57877.4330187 0.0000151 0.23360
-46588 57877.4343897 0.0000151 0.24283
-46587 57877.4357602 0.0000151 0.25206
-46586 57877.4371005 0.0000151 0.26108
-46585 57877.4384805 0.0000151 0.27037
-46584 57877.4398339 0.0000151 0.27948
-46102 57878.0992823 0.0000151 0.71916
-46101 57878.1006469 0.0000151 0.72834
-46100 57878.1020140 0.0000151 0.73755
-46099 57878.1033785 0.0000151 0.74673
-46098 57878.1047528 0.0000151 0.75599
-46097 57878.1060995 0.0000151 0.76505
-46096 57878.1074614 0.0000151 0.77422
-46095 57878.1088474 0.0000151 0.78355
-46094 57878.1102137 0.0000151 0.79275
-46093 57878.1115672 0.0000151 0.80186
-46092 57878.1129348 0.0000151 0.81107
-46091 57878.1143051 0.0000151 0.82030
-46090 57878.1156676 0.0000151 0.82947
-46089 57878.1170269 0.0000151 0.83862
-46088 57878.1183937 0.0000151 0.84782
-46087 57878.1197554 0.0000151 0.85699
-46086 57878.1211376 0.0000151 0.86629
-46085 57878.1225058 0.0000151 0.87551
-46084 57878.1238742 0.0000151 0.88472
-46083 57878.1252098 0.0000151 0.89371
-46082 57878.1265714 0.0000151 0.90288
-46081 57878.1279726 0.0000151 0.91231
-46080 57878.1293499 0.0000151 0.92158
-46079 57878.1306789 0.0000151 0.93053
-46078 57878.1320475 0.0000152 0.93974
-46077 57878.1334253 0.0000152 0.94902
-46076 57878.1348147 0.0000152 0.95837
-46075 57878.1361583 0.0000151 0.96742
-46074 57878.1375289 0.0000151 0.97665
-46073 57878.1388881 0.0000151 0.98580
-46072 57878.1402675 0.0000151 0.99509
-46071 57878.1415844 0.0000151 0.00395
-46070 57878.1429530 0.0000151 0.01316
-46069 57878.1443761 0.0000152 0.02275
-46068 57878.1457875 0.0000152 0.03225
-46067 57878.1471609 0.0000152 0.04149
-46066 57878.1485319 0.0000152 0.05072
-46065 57878.1499899 0.0000152 0.06054
-46064 57878.1512293 0.0000152 0.06888
-46063 57878.1526040 0.0000152 0.07814
-46061 57878.1554060 0.0000154 0.09700
-46060 57878.1567384 0.0000151 0.10597
-46059 57878.1581191 0.0000151 0.11527
-46058 57878.1594694 0.0000151 0.12436
-46057 57878.1608716 0.0000151 0.13380
-46056 57878.1622209 0.0000151 0.14288
-46055 57878.1636161 0.0000151 0.15228
-46054 57878.1649455 0.0000151 0.16123
-46053 57878.1663239 0.0000151 0.17051
-46052 57878.1677185 0.0000151 0.17990
-46051 57878.1690815 0.0000151 0.18907
-46050 57878.1704120 0.0000151 0.19803
-46049 57878.1717766 0.0000151 0.20722
-46048 57878.1731285 0.0000151 0.21632
-46047 57878.1744833 0.0000151 0.22544
-46046 57878.1758489 0.0000151 0.23463
-46045 57878.1772284 0.0000151 0.24392
-46044 57878.1786202 0.0000151 0.25329
-46043 57878.1799750 0.0000151 0.26241
-46042 57878.1813227 0.0000151 0.27149
-46041 57878.1826978 0.0000151 0.28074
-46040 57878.1840594 0.0000151 0.28991
-46039 57878.1854452 0.0000151 0.29924
-46038 57878.1867456 0.0000151 0.30799
-46037 57878.1881645 0.0000151 0.31755
-46036 57878.1894923 0.0000151 0.32649
-46035 57878.1908496 0.0000151 0.33562
-46034 57878.1922334 0.0000151 0.34494
-46033 57878.1935991 0.0000151 0.35414
-46032 57878.1949327 0.0000151 0.36311
-46031 57878.1962975 0.0000151 0.37230
-46030 57878.1976494 0.0000151 0.38140
-46029 57878.1990102 0.0000151 0.39057
-46028 57878.2003773 0.0000151 0.39977
-46027 57878.2017476 0.0000151 0.40899
-46026 57878.2031441 0.0000151 0.41840
-46025 57878.2044881 0.0000151 0.42744
-46024 57878.2058602 0.0000151 0.43668
-46023 57878.2072070 0.0000152 0.44575
-46022 57878.2086188 0.0000152 0.45525
-46021 57878.2099588 0.0000152 0.46428
-46020 57878.2113263 0.0000152 0.47348
-46019 57878.2127141 0.0000152 0.48283
-46018 57878.2140726 0.0000152 0.49197
-46017 57878.2154558 0.0000154 0.50128
-46016 57878.2167395 0.0000152 0.50993
-46015 57878.2182299 0.0000153 0.51996
-46014 57878.2196839 0.0000156 0.52975
-46013 57878.2209681 0.0000155 0.53839
-46012 57878.2224440 0.0000154 0.54833
-46011 57878.2237611 0.0000154 0.55720
-46010 57878.2251684 0.0000152 0.56667
-46009 57878.2265093 0.0000152 0.57570
-46008 57878.2278492 0.0000154 0.58472
-46007 57878.2292936 0.0000153 0.59445
-46006 57878.2306299 0.0000152 0.60344
-46005 57878.2320263 0.0000151 0.61284
-46004 57878.2333693 0.0000152 0.62188
-46003 57878.2347429 0.0000151 0.63113
-46002 57878.2361194 0.0000152 0.64040
-46001 57878.2374563 0.0000152 0.64940
-46000 57878.2388434 0.0000152 0.65874
-45999 57878.2402051 0.0000151 0.66791
-45998 57878.2415915 0.0000151 0.67724
-45997 57878.2429413 0.0000151 0.68633
-45996 57878.2443009 0.0000151 0.69548
-45995 57878.2456995 0.0000151 0.70490
-45994 57878.2469867 0.0000151 0.71356
-45993 57878.2483900 0.0000151 0.72301
-45992 57878.2497605 0.0000151 0.73224
-45991 57878.2511408 0.0000151 0.74153
-45990 57878.2525050 0.0000151 0.75071
-45989 57878.2538694 0.0000151 0.75990
-45988 57878.2552253 0.0000151 0.76903
-45987 57878.2565866 0.0000151 0.77819
-45986 57878.2579563 0.0000151 0.78741
-45985 57878.2593228 0.0000151 0.79661
-45984 57878.2606901 0.0000151 0.80582
-45983 57878.2620179 0.0000151 0.81476
-45982 57878.2634260 0.0000151 0.82424
-45981 57878.2647892 0.0000151 0.83342
-45980 57878.2661312 0.0000151 0.84245
-45979 57878.2675105 0.0000151 0.85174
-45978 57878.2688910 0.0000151 0.86103
-45977 57878.2702374 0.0000151 0.87010
-45976 57878.2716124 0.0000151 0.87935
-45975 57878.2729870 0.0000151 0.88861
-45950 57878.3072786 0.0000151 0.11947
-45949 57878.3086121 0.0000151 0.12845
-45948 57878.3099897 0.0000151 0.13772
-45947 57878.3113069 0.0000151 0.14659
-45946 57878.3126954 0.0000151 0.15594
-45945 57878.3140624 0.0000151 0.16514
-45944 57878.3154547 0.0000151 0.17452
-45943 57878.3168366 0.0000151 0.18382
-45942 57878.3181326 0.0000151 0.19255
-45941 57878.3195466 0.0000151 0.20207
-45940 57878.3209218 0.0000151 0.21132
-45939 57878.3222496 0.0000151 0.22026
-45938 57878.3236067 0.0000151 0.22940
-45937 57878.3249752 0.0000151 0.23861
-45936 57878.3263309 0.0000151 0.24774
-45935 57878.3277110 0.0000151 0.25703
-45934 57878.3290845 0.0000151 0.26628
-45933 57878.3304355 0.0000151 0.27537
-45932 57878.3317956 0.0000151 0.28453
-45931 57878.3331565 0.0000151 0.29369
-45930 57878.3345107 0.0000151 0.30281
-45929 57878.3358643 0.0000151 0.31192
-45928 57878.3372476 0.0000151 0.32124
-45927 57878.3386060 0.0000151 0.33038
-45926 57878.3399658 0.0000151 0.33954
-45925 57878.3413342 0.0000151 0.34875
-45924 57878.3426984 0.0000151 0.35793
-45923 57878.3440467 0.0000151 0.36701
-45922 57878.3454296 0.0000151 0.37632
-45921 57878.3467869 0.0000151 0.38546
-45916 57878.3535880 0.0000151 0.43125
-45915 57878.3549824 0.0000151 0.44063
-45914 57878.3563654 0.0000151 0.44994
-45913 57878.3576820 0.0000151 0.45881
-45912 57878.3591297 0.0000152 0.46855
-45911 57878.3604831 0.0000152 0.47767
-45910 57878.3618085 0.0000152 0.48659
-45909 57878.3631971 0.0000152 0.49594
-45908 57878.3645856 0.0000152 0.50529
-45907 57878.3659591 0.0000152 0.51453
-45906 57878.3674139 0.0000154 0.52433
-45905 57878.3687737 0.0000153 0.53348
-45904 57878.3701288 0.0000156 0.54261
-45903 57878.3714837 0.0000155 0.55173
-45902 57878.3728790 0.0000152 0.56112
-45901 57878.3743475 0.0000153 0.57101
-45900 57878.3756111 0.0000152 0.57951
-45899 57878.3770137 0.0000152 0.58896
-45898 57878.3783546 0.0000153 0.59798
-45897 57878.3797534 0.0000152 0.60740
-45896 57878.3811066 0.0000152 0.61651
-45895 57878.3825122 0.0000151 0.62598
-45894 57878.3838662 0.0000151 0.63509
-45893 57878.3852630 0.0000151 0.64449
-45892 57878.3866297 0.0000151 0.65370
-45891 57878.3879572 0.0000152 0.66263
-45890 57878.3893399 0.0000151 0.67194
-45889 57878.3906759 0.0000151 0.68094
-45888 57878.3920828 0.0000151 0.69041
-45887 57878.3934259 0.0000151 0.69945
-45886 57878.3947836 0.0000152 0.70859
-45885 57878.3961307 0.0000151 0.71766
-45884 57878.3975214 0.0000151 0.72702
-45883 57878.3988701 0.0000151 0.73610
-45882 57878.4002487 0.0000151 0.74538
-45881 57878.4015994 0.0000151 0.75448
-45880 57878.4029636 0.0000151 0.76366
-45879 57878.4043460 0.0000151 0.77297
-45878 57878.4057010 0.0000151 0.78209
-45877 57878.4070863 0.0000151 0.79142
-45876 57878.4084547 0.0000151 0.80063
-45875 57878.4097763 0.0000151 0.80953
-45874 57878.4111189 0.0000151 0.81857
-45873 57878.4125345 0.0000151 0.82810
-45872 57878.4138909 0.0000151 0.83723
-45871 57878.4152648 0.0000151 0.84648
-45870 57878.4166276 0.0000151 0.85565
-45869 57878.4179630 0.0000152 0.86464
-45868 57878.4193454 0.0000151 0.87395
-45867 57878.4207199 0.0000151 0.88321
-45866 57878.4220958 0.0000151 0.89247
-45865 57878.4234515 0.0000151 0.90160
-45864 57878.4248126 0.0000151 0.91076
-45863 57878.4261874 0.0000151 0.92001
-45862 57878.4275541 0.0000151 0.92922
-45861 57878.4289118 0.0000151 0.93836
-45860 57878.4302555 0.0000151 0.94740
-45859 57878.4316374 0.0000151 0.95671
-45858 57878.4330233 0.0000151 0.96604
-45857 57878.4344084 0.0000151 0.97536
-45856 57878.4357481 0.0000152 0.98438
-45855 57878.4371579 0.0000152 0.99387
-45854 57878.4385386 0.0000152 0.00317
-45853 57878.4398882 0.0000153 0.01225
-45852 57878.4412807 0.0000153 0.02163
-45851 57878.4426897 0.0000153 0.03111
-45259 57879.2524219 0.0000152 0.48256
-45258 57879.2538119 0.0000152 0.49192
-45257 57879.2551156 0.0000153 0.50070
-45256 57879.2565052 0.0000158 0.51005
-45255 57879.2578754 0.0000154 0.51928
-45254 57879.2592355 0.0000159 0.52843
-45253 57879.2607567 0.0000153 0.53868
-45252 57879.2620708 0.0000152 0.54752
-45251 57879.2634750 0.0000152 0.55698
-45250 57879.2647987 0.0000152 0.56589
-45249 57879.2662294 0.0000152 0.57552
-45248 57879.2676426 0.0000152 0.58503
-45247 57879.2689680 0.0000152 0.59396
-45246 57879.2703611 0.0000155 0.60334
-45245 57879.2717021 0.0000152 0.61236
-45244 57879.2731426 0.0000152 0.62206
-45242 57879.2758288 0.0000152 0.64015
-45241 57879.2771549 0.0000152 0.64907
-45240 57879.2784968 0.0000152 0.65811
-45239 57879.2798759 0.0000152 0.66739
-45238 57879.2812644 0.0000151 0.67674
-45237 57879.2826509 0.0000151 0.68608
-45236 57879.2840109 0.0000151 0.69523
-45235 57879.2853742 0.0000151 0.70441
-45234 57879.2867575 0.0000151 0.71372
-45233 57879.2881115 0.0000151 0.72284
-45232 57879.2894681 0.0000151 0.73197
-45231 57879.2908304 0.0000151 0.74114
-45230 57879.2922102 0.0000151 0.75043
-45229 57879.2935846 0.0000151 0.75969
-45228 57879.2949473 0.0000151 0.76886
-45227 57879.2963114 0.0000151 0.77804
-45226 57879.2976570 0.0000151 0.78710
-45225 57879.2990321 0.0000151 0.79636
-45224 57879.3004027 0.0000151 0.80559
-45223 57879.3017554 0.0000151 0.81469
-45222 57879.3031379 0.0000151 0.82400
-45221 57879.3044970 0.0000151 0.83315
-45220 57879.3058543 0.0000151 0.84229
-45219 57879.3072319 0.0000151 0.85156
-45218 57879.3085974 0.0000151 0.86076
-45217 57879.3099396 0.0000151 0.86979
-45216 57879.3113301 0.0000151 0.87916
-45215 57879.3127014 0.0000151 0.88839
-45214 57879.3140542 0.0000151 0.89750
-45211 57879.3181593 0.0000151 0.92513
-45210 57879.3195048 0.0000152 0.93419
-45208 57879.3222579 0.0000151 0.95273
-45207 57879.3236236 0.0000151 0.96192
-45206 57879.3249578 0.0000152 0.97090
-45205 57879.3263397 0.0000152 0.98021
-45204 57879.3277161 0.0000152 0.98947
-45201 57879.3318004 0.0000152 0.01697
-45200 57879.3331972 0.0000152 0.02637
-45199 57879.3345134 0.0000152 0.03524
-45198 57879.3359287 0.0000152 0.04476
-45197 57879.3373096 0.0000152 0.05406
-45196 57879.3386910 0.0000152 0.06336
-45195 57879.3401122 0.0000152 0.07293
-45194 57879.3415205 0.0000152 0.08241
-45193 57879.3428221 0.0000152 0.09117
-45192 57879.3442158 0.0000151 0.10056
-45191 57879.3456138 0.0000151 0.10997
-45190 57879.3469509 0.0000151 0.11897
-45189 57879.3483650 0.0000151 0.12849
-45188 57879.3497252 0.0000151 0.13765
-45187 57879.3510700 0.0000151 0.14670
-45186 57879.3524220 0.0000151 0.15580
-45185 57879.3537951 0.0000151 0.16505
-45184 57879.3551722 0.0000151 0.17432
-45183 57879.3565272 0.0000151 0.18344
-45182 57879.3578841 0.0000151 0.19258
-45181 57879.3592676 0.0000151 0.20189
-45180 57879.3606182 0.0000151 0.21098
-45179 57879.3620018 0.0000151 0.22030
-45175 57879.3674283 0.0000151 0.25683
-45174 57879.3687900 0.0000151 0.26600
-45173 57879.3701499 0.0000151 0.27515
-39404 57887.2623266 0.0000344 0.40850
-39398 57887.2704893 0.0000345 0.46346
-39397 57887.2718485 0.0000345 0.47261
-39355 57887.3294234 0.0000345 0.86023
-39354 57887.3308045 0.0000344 0.86952
-39352 57887.3335472 0.0000345 0.88799
-39351 57887.3348769 0.0000345 0.89694
-39350 57887.3362938 0.0000345 0.90648
-39349 57887.3376543 0.0000345 0.91564
-39348 57887.3390212 0.0000345 0.92484
-39347 57887.3403853 0.0000345 0.93403
-39346 57887.3417288 0.0000345 0.94307
-39333 57887.3595590 0.0000345 0.06311
-39332 57887.3609569 0.0000345 0.07252
-39329 57887.3650650 0.0000345 0.10018
-39328 57887.3664108 0.0000344 0.10924
-39327 57887.3677855 0.0000345 0.11849
-39326 57887.3691610 0.0000345 0.12776
-39325 57887.3705459 0.0000344 0.13708
-39324 57887.3719137 0.0000344 0.14629
-39323 57887.3732865 0.0000344 0.15553
-39322 57887.3746687 0.0000344 0.16483
-39321 57887.3760691 0.0000344 0.17426
-39320 57887.3773918 0.0000344 0.18317
-39319 57887.3787331 0.0000344 0.19220
-39318 57887.3801047 0.0000344 0.20143
-39317 57887.3814374 0.0000344 0.21040
-39316 57887.3828286 0.0000344 0.21977
-39315 57887.3842008 0.0000344 0.22901
-39314 57887.3855519 0.0000344 0.23811
-39313 57887.3869206 0.0000344 0.24732
-39312 57887.3882880 0.0000344 0.25653
-39311 57887.3896685 0.0000344 0.26582
-39310 57887.3909851 0.0000344 0.27468
-39309 57887.3923554 0.0000344 0.28391
-39308 57887.3937123 0.0000344 0.29304
-39307 57887.3950667 0.0000344 0.30216
-39306 57887.3964361 0.0000344 0.31138
-39305 57887.3978232 0.0000344 0.32072
-39304 57887.3991731 0.0000344 0.32981
-39303 57887.4005596 0.0000344 0.33914
-39302 57887.4019219 0.0000344 0.34832
-39301 57887.4032583 0.0000344 0.35731
-39300 57887.4046137 0.0000344 0.36644
-39299 57887.4059868 0.0000344 0.37568
-39298 57887.4073527 0.0000345 0.38488
-39297 57887.4087057 0.0000345 0.39399
-39296 57887.4100862 0.0000345 0.40328
-39295 57887.4114285 0.0000345 0.41232
-39294 57887.4128155 0.0000345 0.42165
-39293 57887.4142156 0.0000345 0.43108
-39292 57887.4155452 0.0000345 0.44003
-39291 57887.4168832 0.0000345 0.44904
-39290 57887.4182901 0.0000345 0.45851
-39289 57887.4196538 0.0000345 0.46769
-39288 57887.4210296 0.0000346 0.47696
-39287 57887.4223645 0.0000345 0.48594
-39286 57887.4237962 0.0000348 0.49558
-39285 57887.4250500 0.0000345 0.50402
-39284 57887.4264442 0.0000349 0.51341
-39283 57887.4279610 0.0000355 0.52362
-39282 57887.4292458 0.0000348 0.53227
-39281 57887.4306250 0.0000353 0.54156
-39280 57887.4320901 0.0000372 0.55142
-39279 57887.4334558 0.0000362 0.56061
-39278 57887.4348431 0.0000348 0.56995
-39277 57887.4361988 0.0000363 0.57908
-39276 57887.4375628 0.0000349 0.58826
-39275 57887.4389613 0.0000348 0.59768
-39274 57887.4403136 0.0000349 0.60678
-39273 57887.4417150 0.0000349 0.61622
-39272 57887.4430937 0.0000347 0.62550
-39271 57887.4444460 0.0000358 0.63460
-39270 57887.4458340 0.0000351 0.64395
-19785 57914.1021421 0.0000152 0.10507
-19784 57914.1035312 0.0000152 0.11442
-19783 57914.1048288 0.0000153 0.12316
-19782 57914.1061944 0.0000152 0.13235
-19781 57914.1076035 0.0000152 0.14184
-19780 57914.1089637 0.0000151 0.15100
-19779 57914.1103817 0.0000151 0.16054
-19778 57914.1117452 0.0000151 0.16972
-19777 57914.1131120 0.0000151 0.17893
-19776 57914.1144473 0.0000151 0.18792
-19775 57914.1158204 0.0000151 0.19716
-19774 57914.1172092 0.0000151 0.20651
-19773 57914.1185529 0.0000151 0.21556
-19772 57914.1199064 0.0000151 0.22467
-19771 57914.1212920 0.0000151 0.23400
-19770 57914.1226472 0.0000151 0.24312
-19769 57914.1240114 0.0000151 0.25230
-19768 57914.1253872 0.0000151 0.26157
-19767 57914.1267587 0.0000151 0.27080
-19766 57914.1280866 0.0000151 0.27974
-19765 57914.1294562 0.0000151 0.28896
-19764 57914.1307955 0.0000151 0.29798
-19763 57914.1321736 0.0000151 0.30726
-19762 57914.1335247 0.0000151 0.31635
-19761 57914.1348890 0.0000151 0.32554
-19760 57914.1362622 0.0000151 0.33478
-19759 57914.1375991 0.0000151 0.34378
-19758 57914.1389911 0.0000151 0.35315
-19757 57914.1403441 0.0000152 0.36226
-19756 57914.1417254 0.0000151 0.37156
-19755 57914.1430663 0.0000151 0.38059
-19754 57914.1444277 0.0000151 0.38976
-19753 57914.1457934 0.0000151 0.39895
-19752 57914.1471839 0.0000151 0.40831
-19751 57914.1485335 0.0000152 0.41740
-19750 57914.1498735 0.0000152 0.42642
-19749 57914.1512445 0.0000152 0.43565
-19748 57914.1526350 0.0000152 0.44501
-19747 57914.1539725 0.0000152 0.45401
-19746 57914.1553700 0.0000152 0.46342
-19745 57914.1567464 0.0000155 0.47269
175191 58180.8382106 0.0000398 0.88092
175192 58180.8395687 0.0000398 0.89006
175193 58180.8409370 0.0000397 0.89928
175194 58180.8422662 0.0000398 0.90822
175195 58180.8437021 0.0000398 0.91789
175196 58180.8450412 0.0000399 0.92691
175197 58180.8464169 0.0000398 0.93617
175198 58180.8477438 0.0000398 0.94510
175199 58180.8491609 0.0000400 0.95464
175200 58180.8505191 0.0000400 0.96379
175201 58180.8518756 0.0000398 0.97292
175202 58180.8532662 0.0000403 0.98228
175203 58180.8546627 0.0000399 0.99168
175204 58180.8559987 0.0000401 0.00068
175205 58180.8572791 0.0000404 0.00930
175206 58180.8587189 0.0000402 0.01899
175207 58180.8601125 0.0000417 0.02837
175208 58180.8614777 0.0000398 0.03756
175209 58180.8628822 0.0000406 0.04702
175210 58180.8642934 0.0000404 0.05652
175211 58180.8656095 0.0000423 0.06538
175212 58180.8669914 0.0000401 0.07468
175213 58180.8683994 0.0000397 0.08416
175214 58180.8697565 0.0000400 0.09330
175215 58180.8711914 0.0000398 0.10296
175216 58180.8724860 0.0000398 0.11168
175217 58180.8738326 0.0000397 0.12074
175218 58180.8752621 0.0000397 0.13037
175219 58180.8765886 0.0000401 0.13930
175220 58180.8779550 0.0000399 0.14850
175221 58180.8793400 0.0000396 0.15782
175222 58180.8807501 0.0000396 0.16731
175223 58180.8820140 0.0000398 0.17582
175224 58180.8834133 0.0000396 0.18524
175225 58180.8847859 0.0000396 0.19448
175226 58180.8861702 0.0000396 0.20380
175227 58180.8875154 0.0000396 0.21286
175228 58180.8888537 0.0000396 0.22187
175229 58180.8902190 0.0000396 0.23106
175230 58180.8916072 0.0000396 0.24041
175231 58180.8929753 0.0000396 0.24962
175232 58180.8943270 0.0000396 0.25872
175233 58180.8956821 0.0000396 0.26784
175234 58180.8970602 0.0000397 0.27712
175235 58180.8983774 0.0000396 0.28599
175236 58180.8997845 0.0000396 0.29546
175237 58180.9011190 0.0000396 0.30444
175238 58180.9024930 0.0000396 0.31370
175239 58180.9038594 0.0000396 0.32289
175240 58180.9052151 0.0000396 0.33202
175241 58180.9065915 0.0000396 0.34129
175242 58180.9079469 0.0000396 0.35041
175243 58180.9093204 0.0000396 0.35966
175244 58180.9106532 0.0000396 0.36863
175245 58180.9120243 0.0000396 0.37786
175246 58180.9133994 0.0000396 0.38712
175247 58180.9147499 0.0000396 0.39621
175248 58180.9161429 0.0000396 0.40559
175249 58180.9175025 0.0000396 0.41475
175250 58180.9188443 0.0000396 0.42378
175251 58180.9202009 0.0000396 0.43291
175252 58180.9215831 0.0000396 0.44222
175253 58180.9229176 0.0000396 0.45120
175254 58180.9242940 0.0000396 0.46047
175255 58180.9256508 0.0000397 0.46960
175256 58180.9271358 0.0000400 0.47960
175257 58180.9284420 0.0000399 0.48840
175258 58180.9298189 0.0000401 0.49766
175259 58180.9312240 0.0000409 0.50712
175260 58180.9324957 0.0000408 0.51569
175262 58180.9354387 0.0000418 0.53550
175263 58180.9367696 0.0000430 0.54446
175264 58180.9381701 0.0000407 0.55389
175265 58180.9395397 0.0000406 0.56311
175266 58180.9408941 0.0000403 0.57223
175267 58180.9422454 0.0000402 0.58132
175270 58180.9464493 0.0000407 0.60963
175271 58180.9477586 0.0000398 0.61844
175272 58180.9491189 0.0000397 0.62760
175273 58180.9505033 0.0000399 0.63692
175274 58180.9518482 0.0000397 0.64597
175275 58180.9531742 0.0000397 0.65490
175276 58180.9545408 0.0000397 0.66410
175277 58180.9559438 0.0000397 0.67355
175918 58181.8328713 0.0000551 0.57738
175920 58181.8356442 0.0000526 0.59605
175921 58181.8369624 0.0000532 0.60492
175922 58181.8383379 0.0000494 0.61418
175923 58181.8397111 0.0000493 0.62343
175924 58181.8410856 0.0000499 0.63268
175925 58181.8424419 0.0000492 0.64181
175926 58181.8438120 0.0000496 0.65104
175927 58181.8451894 0.0000490 0.66031
175928 58181.8465434 0.0000493 0.66943
175929 58181.8479083 0.0000489 0.67862
175930 58181.8492736 0.0000487 0.68781
175931 58181.8506123 0.0000487 0.69682
175932 58181.8520056 0.0000487 0.70620
175933 58181.8533723 0.0000487 0.71540
175934 58181.8547348 0.0000487 0.72458
175935 58181.8560882 0.0000487 0.73369
175936 58181.8574452 0.0000486 0.74282
175937 58181.8588032 0.0000487 0.75196
175938 58181.8601812 0.0000486 0.76124
175939 58181.8615485 0.0000487 0.77045
175940 58181.8629140 0.0000487 0.77964
175941 58181.8642743 0.0000486 0.78880
175942 58181.8656536 0.0000487 0.79808
175943 58181.8669921 0.0000487 0.80710
175944 58181.8683561 0.0000487 0.81628
175945 58181.8697327 0.0000486 0.82555
175946 58181.8710938 0.0000486 0.83471
175947 58181.8724628 0.0000486 0.84393
175948 58181.8738375 0.0000486 0.85318
175949 58181.8751786 0.0000487 0.86221
175950 58181.8765568 0.0000487 0.87149
175951 58181.8779097 0.0000487 0.88060
175952 58181.8793033 0.0000487 0.88998
175953 58181.8806910 0.0000487 0.89932
175954 58181.8820431 0.0000487 0.90843
175955 58181.8834098 0.0000487 0.91763
175956 58181.8847808 0.0000486 0.92686
175957 58181.8861305 0.0000486 0.93594
175958 58181.8874871 0.0000487 0.94508
175959 58181.8888676 0.0000487 0.95437
175960 58181.8902382 0.0000487 0.96360
175961 58181.8916401 0.0000487 0.97304
175962 58181.8930080 0.0000492 0.98225
175963 58181.8943052 0.0000487 0.99098
175964 58181.8956846 0.0000487 0.00027
175965 58181.8970648 0.0000489 0.00956
175966 58181.8984470 0.0000490 0.01886
175967 58181.8997885 0.0000487 0.02789
175968 58181.9011545 0.0000488 0.03709
175969 58181.9025658 0.0000495 0.04659
175970 58181.9039609 0.0000497 0.05599
175971 58181.9053786 0.0000764 0.06553
175972 58181.9068375 0.0000487 0.07535
175973 58181.9080316 0.0000488 0.08339
175974 58181.9093859 0.0000487 0.09251
175975 58181.9107611 0.0000487 0.10177
175976 58181.9121185 0.0000490 0.11091
175977 58181.9136252 0.0000487 0.12105
175978 58181.9149606 0.0000486 0.13004
175979 58181.9162881 0.0000486 0.13898
175980 58181.9176431 0.0000487 0.14810
175981 58181.9190543 0.0000486 0.15760
175982 58181.9203881 0.0000486 0.16658
175983 58181.9217591 0.0000486 0.17581
175984 58181.9231301 0.0000486 0.18504
175985 58181.9244994 0.0000486 0.19426
175986 58181.9258574 0.0000486 0.20340
175987 58181.9272476 0.0000486 0.21276
175988 58181.9285825 0.0000486 0.22175
175989 58181.9299391 0.0000486 0.23088
175990 58181.9312823 0.0000486 0.23992
175991 58181.9326838 0.0000486 0.24936
175992 58181.9340251 0.0000486 0.25839
175993 58181.9354176 0.0000486 0.26776
175994 58181.9367467 0.0000486 0.27671
175995 58181.9381110 0.0000487 0.28590
175996 58181.9394676 0.0000488 0.29503
175999 58181.9435843 0.0000486 0.32275
176000 58181.9449353 0.0000486 0.33184
176001 58181.9462850 0.0000486 0.34093
176002 58181.9476460 0.0000486 0.35009
176003 58181.9490090 0.0000486 0.35927
176004 58181.9503416 0.0000487 0.36824
176005 58181.9517545 0.0000486 0.37775
176647 58182.8300858 0.0000489 0.29104
176648 58182.8314378 0.0000490 0.30014
176649 58182.8328047 0.0000492 0.30934
176650 58182.8341553 0.0000489 0.31843
176651 58182.8355266 0.0000490 0.32766
176652 58182.8368882 0.0000488 0.33683
176653 58182.8382482 0.0000489 0.34599
176654 58182.8396029 0.0000489 0.35511
176655 58182.8409936 0.0000489 0.36447
176656 58182.8423431 0.0000489 0.37356
176657 58182.8436815 0.0000489 0.38257
176658 58182.8450614 0.0000489 0.39186
176659 58182.8464293 0.0000488 0.40107
176660 58182.8478082 0.0000492 0.41035
176661 58182.8492023 0.0000493 0.41974
176662 58182.8505443 0.0000491 0.42877
176663 58182.8518868 0.0000491 0.43781
176664 58182.8532363 0.0000490 0.44689
176665 58182.8546210 0.0000500 0.45622
176666 58182.8559639 0.0000520 0.46526
176667 58182.8572452 0.0000503 0.47388
176669 58182.8600487 0.0000515 0.49276
176670 58182.8615689 0.0000657 0.50299
176671 58182.8628748 0.0000576 0.51178
176672 58182.8642628 0.0000693 0.52113
176673 58182.8656055 0.0000558 0.53017
176674 58182.8670466 0.0000516 0.53987
176675 58182.8685598 0.0000551 0.55006
176676 58182.8697658 0.0000535 0.55818
176677 58182.8712033 0.0000495 0.56785
176678 58182.8725472 0.0000510 0.57690
176679 58182.8739545 0.0000603 0.58638
176680 58182.8753388 0.0000561 0.59570
176681 58182.8766827 0.0000505 0.60474
176682 58182.8780079 0.0000512 0.61367
176683 58182.8794345 0.0000500 0.62327
176684 58182.8808276 0.0000517 0.63265
176685 58182.8821829 0.0000496 0.64177
176686 58182.8835417 0.0000494 0.65092
176687 58182.8848993 0.0000494 0.66006
176688 58182.8862636 0.0000490 0.66925
176689 58182.8876306 0.0000490 0.67845
176690 58182.8889800 0.0000490 0.68753
176691 58182.8903261 0.0000488 0.69660
176692 58182.8917303 0.0000491 0.70605
176693 58182.8930694 0.0000488 0.71507
176694 58182.8944583 0.0000490 0.72442
176695 58182.8957724 0.0000487 0.73326
176696 58182.8971315 0.0000488 0.74241
176697 58182.8985392 0.0000490 0.75189
176698 58182.8998956 0.0000489 0.76102
176699 58182.9012709 0.0000489 0.77028
176700 58182.9026382 0.0000487 0.77949
176701 58182.9040141 0.0000488 0.78875
176702 58182.9053565 0.0000487 0.79779
176703 58182.9066965 0.0000487 0.80681
176704 58182.9080750 0.0000488 0.81609
176705 58182.9094549 0.0000487 0.82538
176706 58182.9108211 0.0000487 0.83458
176707 58182.9121824 0.0000487 0.84374
176708 58182.9135654 0.0000489 0.85305
176709 58182.9149134 0.0000486 0.86213
176710 58182.9162777 0.0000487 0.87131
176711 58182.9176133 0.0000487 0.88031
176712 58182.9189768 0.0000487 0.88949
176713 58182.9203683 0.0000488 0.89885
176714 58182.9217260 0.0000491 0.90799
176715 58182.9230854 0.0000488 0.91715
176716 58182.9245076 0.0000489 0.92672
176717 58182.9258244 0.0000489 0.93559
176718 58182.9271884 0.0000490 0.94477
176719 58182.9285605 0.0000488 0.95401
176720 58182.9299340 0.0000487 0.96325
176721 58182.9313272 0.0000487 0.97263
176722 58182.9326909 0.0000487 0.98181
176723 58182.9340171 0.0000489 0.99074
176724 58182.9354332 0.0000489 0.00028
176725 58182.9367910 0.0000493 0.00942
176727 58182.9395328 0.0000495 0.02788
176728 58182.9409005 0.0000505 0.03708
176729 58182.9421902 0.0000490 0.04577
176730 58182.9436250 0.0000490 0.05543
176731 58182.9450502 0.0000489 0.06502
176732 58182.9463647 0.0000493 0.07387
176733 58182.9477390 0.0000492 0.08312
176734 58182.9491769 0.0000491 0.09280
176735 58182.9505163 0.0000491 0.10182
176736 58182.9519464 0.0000487 0.11145
176737 58182.9533009 0.0000488 0.12057
176738 58182.9546637 0.0000487 0.12974
176739 58182.9560391 0.0000488 0.13900
186222 58195.9290030 0.0000487 0.47828
186223 58195.9303723 0.0000487 0.48750
186225 58195.9331687 0.0000500 0.50633
186226 58195.9345527 0.0000490 0.51564
186227 58195.9358885 0.0000566 0.52464
186231 58195.9414409 0.0000488 0.56202
186233 58195.9443123 0.0000492 0.58135
186234 58195.9456129 0.0000488 0.59011
186235 58195.9470656 0.0000491 0.59989
186236 58195.9483902 0.0000490 0.60880
186237 58195.9497761 0.0000492 0.61813
186915 58196.8771883 0.0000486 0.86185
186916 58196.8785505 0.0000486 0.87102
186917 58196.8799415 0.0000486 0.88039
186918 58196.8812565 0.0000486 0.88924
186919 58196.8826623 0.0000486 0.89870
186920 58196.8840294 0.0000486 0.90791
186921 58196.8854171 0.0000486 0.91725
186922 58196.8867538 0.0000486 0.92625
186923 58196.8881332 0.0000486 0.93554
186924 58196.8894701 0.0000486 0.94454
186925 58196.8908796 0.0000486 0.95403
186926 58196.8922122 0.0000486 0.96300
186927 58196.8936099 0.0000486 0.97241
186928 58196.8949849 0.0000486 0.98166
186929 58196.8963098 0.0000487 0.99058
186930 58196.8977195 0.0000487 0.00007
186931 58196.8990792 0.0000486 0.00923
186932 58196.9004520 0.0000510 0.01847
186934 58196.9032595 0.0000488 0.03737
186935 58196.9045930 0.0000486 0.04635
186936 58196.9060444 0.0000487 0.05612
186937 58196.9073396 0.0000487 0.06484
186938 58196.9086494 0.0000487 0.07366
186939 58196.9100885 0.0000486 0.08335
186940 58196.9114473 0.0000486 0.09250
186941 58196.9128256 0.0000486 0.10178
186942 58196.9141866 0.0000486 0.11094
186943 58196.9155545 0.0000486 0.12015
186944 58196.9169140 0.0000486 0.12930
186945 58196.9183212 0.0000486 0.13877
186946 58196.9196602 0.0000486 0.14779
186947 58196.9210281 0.0000486 0.15700
186948 58196.9223929 0.0000486 0.16619
186949 58196.9237404 0.0000486 0.17526
186950 58196.9251149 0.0000486 0.18451
186951 58196.9264721 0.0000486 0.19365
186952 58196.9278630 0.0000486 0.20301
186953 58196.9292397 0.0000486 0.21228
186954 58196.9305704 0.0000486 0.22124
186955 58196.9319246 0.0000486 0.23036
186956 58196.9332795 0.0000486 0.23948
186957 58196.9346553 0.0000486 0.24874
186958 58196.9360231 0.0000486 0.25795
186959 58196.9373892 0.0000486 0.26715
186960 58196.9387549 0.0000486 0.27634
186961 58196.9401241 0.0000486 0.28556
186962 58196.9414523 0.0000486 0.29450
186963 58196.9428383 0.0000486 0.30383
186964 58196.9442020 0.0000486 0.31301
186965 58196.9455336 0.0000486 0.32198
186966 58196.9469085 0.0000486 0.33123
186967 58196.9482624 0.0000486 0.34035
186968 58196.9496256 0.0000486 0.34953
186969 58196.9509825 0.0000486 0.35866
186970 58196.9523574 0.0000486 0.36792
186971 58196.9537225 0.0000487 0.37711
187673 58197.9141675 0.0000486 0.84322
187674 58197.9155461 0.0000486 0.85250
187675 58197.9169227 0.0000486 0.86177
187676 58197.9182940 0.0000486 0.87100
187677 58197.9196460 0.0000486 0.88010
187678 58197.9209982 0.0000486 0.88920
187679 58197.9223827 0.0000486 0.89852
187680 58197.9237028 0.0000486 0.90741
187681 58197.9250705 0.0000486 0.91662
187682 58197.9264732 0.0000486 0.92606
187683 58197.9278411 0.0000486 0.93527
187684 58197.9291843 0.0000486 0.94432
187685 58197.9305695 0.0000486 0.95364
187686 58197.9319295 0.0000486 0.96280
187687 58197.9333092 0.0000486 0.97209
187688 58197.9346575 0.0000487 0.98116
187689 58197.9360119 0.0000486 0.99028
187690 58197.9373704 0.0000486 0.99943
187691 58197.9388072 0.0000487 0.00910
187692 58197.9402037 0.0000486 0.01850
187693 58197.9414762 0.0000487 0.02707
187694 58197.9428735 0.0000488 0.03648
187695 58197.9443330 0.0000487 0.04630
187696 58197.9456769 0.0000489 0.05535
187697 58197.9470624 0.0000490 0.06468
205576 58222.4063627 0.0000230 0.73465
205577 58222.4076740 0.0000230 0.74348
205578 58222.4090230 0.0000230 0.75256
205579 58222.4104041 0.0000230 0.76186
205580 58222.4117678 0.0000230 0.77104
205581 58222.4131467 0.0000230 0.78032
205582 58222.4145329 0.0000230 0.78966
205583 58222.4158890 0.0000230 0.79878
205584 58222.4172661 0.0000230 0.80806
205585 58222.4186146 0.0000230 0.81713
205586 58222.4199868 0.0000230 0.82637
205587 58222.4213347 0.0000230 0.83545
205588 58222.4227273 0.0000230 0.84482
205589 58222.4240791 0.0000230 0.85392
205590 58222.4254435 0.0000230 0.86311
205591 58222.4268302 0.0000230 0.87245
205592 58222.4281513 0.0000230 0.88134
205593 58222.4295575 0.0000231 0.89081
205594 58222.4309307 0.0000231 0.90005
205595 58222.4322261 0.0000230 0.90877
205596 58222.4336370 0.0000231 0.91827
205597 58222.4350107 0.0000231 0.92752
205598 58222.4363323 0.0000233 0.93642
205599 58222.4377642 0.0000236 0.94606
206258 58223.3392937 0.0000152 0.01552
206259 58223.3407187 0.0000152 0.02511
206260 58223.3421016 0.0000152 0.03443
206261 58223.3434307 0.0000151 0.04337
206262 58223.3447834 0.0000151 0.05248
206263 58223.3461028 0.0000152 0.06136
206264 58223.3475426 0.0000152 0.07106
206265 58223.3488947 0.0000152 0.08016
206266 58223.3502686 0.0000152 0.08941
206267 58223.3517448 0.0000152 0.09935
206268 58223.3531226 0.0000152 0.10862
206269 58223.3545021 0.0000151 0.11791
206270 58223.3557857 0.0000152 0.12655
206271 58223.3571347 0.0000152 0.13563
206272 58223.3584445 0.0000151 0.14445
206273 58223.3598822 0.0000151 0.15413
206274 58223.3612371 0.0000151 0.16325
206275 58223.3626295 0.0000151 0.17263
206276 58223.3639746 0.0000151 0.18168
206277 58223.3653501 0.0000151 0.19094
206278 58223.3666745 0.0000151 0.19986
206279 58223.3680249 0.0000151 0.20895
206280 58223.3693972 0.0000151 0.21819
206816 58224.1027505 0.0000011 0.15542
206817 58224.1041403 0.0000011 0.16478
206818 58224.1054506 0.0000011 0.17360
206819 58224.1068367 0.0000011 0.18293
206820 58224.1082003 0.0000011 0.19211
206821 58224.1095788 0.0000011 0.20139
206822 58224.1109425 0.0000011 0.21058
206823 58224.1123009 0.0000011 0.21972
206824 58224.1136513 0.0000011 0.22881
206825 58224.1150304 0.0000011 0.23810
206826 58224.1163894 0.0000011 0.24725
206827 58224.1177526 0.0000011 0.25642
206828 58224.1190752 0.0000011 0.26533
206829 58224.1204209 0.0000011 0.27439
206830 58224.1218180 0.0000011 0.28379
206831 58224.1231738 0.0000011 0.29292
206832 58224.1245450 0.0000011 0.30215
206833 58224.1259105 0.0000011 0.31135
206834 58224.1272565 0.0000011 0.32041
206835 58224.1286192 0.0000011 0.32958
206836 58224.1299964 0.0000011 0.33885
206837 58224.1313700 0.0000012 0.34810
206838 58224.1327283 0.0000011 0.35725
206839 58224.1340770 0.0000011 0.36633
206840 58224.1354504 0.0000012 0.37557
206841 58224.1367898 0.0000012 0.38459
206842 58224.1381855 0.0000012 0.39399
206843 58224.1395695 0.0000013 0.40330
206844 58224.1409340 0.0000012 0.41249
206845 58224.1422422 0.0000011 0.42130
206846 58224.1436079 0.0000012 0.43049
206847 58224.1449536 0.0000012 0.43955
206848 58224.1463067 0.0000014 0.44866
206849 58224.1476695 0.0000013 0.45784
206850 58224.1490673 0.0000013 0.46725
206851 58224.1505094 0.0000020 0.47696
206852 58224.1518679 0.0000019 0.48610
206853 58224.1531861 0.0000015 0.49498
206854 58224.1545794 0.0000014 0.50436
206855 58224.1559722 0.0000016 0.51373
206856 58224.1573581 0.0000015 0.52306
206857 58224.1587464 0.0000016 0.53241
206858 58224.1601269 0.0000026 0.54170
206859 58224.1616102 0.0000056 0.55169
206860 58224.1630335 0.0000056 0.56127
206861 58224.1643235 0.0000017 0.56996
206862 58224.1656845 0.0000019 0.57912
206863 58224.1670285 0.0000017 0.58817
206864 58224.1683955 0.0000016 0.59737
206865 58224.1697990 0.0000013 0.60682
206866 58224.1711300 0.0000012 0.61578
206867 58224.1724900 0.0000013 0.62494
206868 58224.1738899 0.0000013 0.63436
206869 58224.1752661 0.0000013 0.64363
206870 58224.1766186 0.0000012 0.65273
206871 58224.1780359 0.0000012 0.66228
206872 58224.1793879 0.0000012 0.67138
206873 58224.1807084 0.0000011 0.68027
206874 58224.1821112 0.0000012 0.68971
206875 58224.1834563 0.0000012 0.69877
206876 58224.1848216 0.0000012 0.70796
206877 58224.1861695 0.0000011 0.71703
206878 58224.1875644 0.0000012 0.72642
206879 58224.1889078 0.0000012 0.73547
206880 58224.1902725 0.0000012 0.74466
206881 58224.1916157 0.0000012 0.75370
208327 58226.1698728 0.0000011 0.07213
208328 58226.1711675 0.0000011 0.08085
208329 58226.1726278 0.0000011 0.09068
208330 58226.1740134 0.0000011 0.10001
208331 58226.1753003 0.0000011 0.10867
208332 58226.1766847 0.0000011 0.11799
208333 58226.1780550 0.0000011 0.12722
208334 58226.1794310 0.0000011 0.13648
208335 58226.1807169 0.0000011 0.14514
208336 58226.1821495 0.0000011 0.15478
208337 58226.1835302 0.0000011 0.16408
208338 58226.1848938 0.0000011 0.17326
208339 58226.1862529 0.0000011 0.18241
208340 58226.1876310 0.0000011 0.19169
208341 58226.1889924 0.0000011 0.20085
208342 58226.1903444 0.0000011 0.20996
208343 58226.1916983 0.0000011 0.21907
208344 58226.1930641 0.0000011 0.22827
208345 58226.1944431 0.0000011 0.23755
208346 58226.1957963 0.0000011 0.24666
208347 58226.1971794 0.0000011 0.25597
208348 58226.1985452 0.0000011 0.26517
208349 58226.1998820 0.0000011 0.27417
208350 58226.2012438 0.0000011 0.28334
208351 58226.2026120 0.0000011 0.29255
208352 58226.2039743 0.0000011 0.30172
208353 58226.2053445 0.0000011 0.31094
208354 58226.2067129 0.0000011 0.32016
208355 58226.2080463 0.0000011 0.32913
208356 58226.2094205 0.0000011 0.33838
208357 58226.2107990 0.0000011 0.34766
208358 58226.2121576 0.0000011 0.35681
208359 58226.2135160 0.0000011 0.36596
208360 58226.2148766 0.0000011 0.37512
208361 58226.2162341 0.0000011 0.38426
208362 58226.2175783 0.0000011 0.39331
208363 58226.2189694 0.0000011 0.40267
208364 58226.2203354 0.0000011 0.41187
208365 58226.2217277 0.0000011 0.42124
208366 58226.2230672 0.0000011 0.43026
208367 58226.2244102 0.0000012 0.43930
208368 58226.2257507 0.0000011 0.44833
208369 58226.2271149 0.0000012 0.45751
208370 58226.2284637 0.0000012 0.46659
208371 58226.2298901 0.0000012 0.47619
208372 58226.2312355 0.0000013 0.48525
208373 58226.2326429 0.0000015 0.49473
208374 58226.2340555 0.0000021 0.50424
208375 58226.2354577 0.0000017 0.51368
208376 58226.2368487 0.0000037 0.52304
208377 58226.2381542 0.0000020 0.53183
208378 58226.2395644 0.0000020 0.54132
208379 58226.2409485 0.0000044 0.55064
208380 58226.2423495 0.0000029 0.56008
208381 58226.2437199 0.0000017 0.56930
208382 58226.2450738 0.0000014 0.57842
208383 58226.2464712 0.0000014 0.58782
208384 58226.2477985 0.0000042 0.59676
244181 58275.2196706 0.0000230 0.29535
244182 58275.2210505 0.0000230 0.30464
244184 58275.2237823 0.0000230 0.32303
244190 58275.2319573 0.0000230 0.37807
244191 58275.2333494 0.0000230 0.38744
244193 58275.2360679 0.0000230 0.40574
244194 58275.2374140 0.0000230 0.41480
244196 58275.2401656 0.0000230 0.43333
244197 58275.2415404 0.0000230 0.44258
244214 58275.2649742 0.0000231 0.60035
244215 58275.2663168 0.0000230 0.60939
244216 58275.2676997 0.0000231 0.61870
253561 58288.0520866 0.0000232 0.68840
253562 58288.0534093 0.0000232 0.69730
253563 58288.0547796 0.0000232 0.70653
253564 58288.0561404 0.0000232 0.71569
253565 58288.0575110 0.0000232 0.72492
253566 58288.0588736 0.0000232 0.73409
253567 58288.0602571 0.0000232 0.74341
253568 58288.0615793 0.0000232 0.75231
253569 58288.0629248 0.0000232 0.76137
253570 58288.0643084 0.0000232 0.77068
253571 58288.0656915 0.0000232 0.77999
253572 58288.0670620 0.0000232 0.78922
253573 58288.0684167 0.0000232 0.79834
253574 58288.0697848 0.0000232 0.80755
253575 58288.0711585 0.0000232 0.81680
253576 58288.0725354 0.0000232 0.82607
253577 58288.0738884 0.0000232 0.83518
253578 58288.0752506 0.0000232 0.84435
253579 58288.0766150 0.0000232 0.85353
253580 58288.0779908 0.0000232 0.86280
253581 58288.0793674 0.0000232 0.87206
253582 58288.0806653 0.0000232 0.88080
253583 58288.0820239 0.0000232 0.88995
253584 58288.0834260 0.0000232 0.89939
253585 58288.0848225 0.0000232 0.90879
253586 58288.0861702 0.0000232 0.91786
253587 58288.0875699 0.0000232 0.92729
253588 58288.0889041 0.0000232 0.93627
253589 58288.0902483 0.0000232 0.94532
253590 58288.0916774 0.0000232 0.95494
253591 58288.0930370 0.0000232 0.96409
253592 58288.0943652 0.0000232 0.97304
253593 58288.0957367 0.0000232 0.98227
253594 58288.0971325 0.0000232 0.99167
253595 58288.0984785 0.0000232 0.00073
253596 58288.0998872 0.0000232 0.01021
253597 58288.1012457 0.0000232 0.01936
253598 58288.1026332 0.0000232 0.02870
253599 58288.1040190 0.0000233 0.03803
253600 58288.1053405 0.0000232 0.04693
253601 58288.1067389 0.0000233 0.05634
253602 58288.1080969 0.0000232 0.06548
253603 58288.1094229 0.0000232 0.07441
253604 58288.1108967 0.0000233 0.08433
253605 58288.1122715 0.0000233 0.09359
253606 58288.1136465 0.0000232 0.10285
253607 58288.1150207 0.0000232 0.11210
253608 58288.1163675 0.0000232 0.12116
253609 58288.1177400 0.0000232 0.13040
253610 58288.1191112 0.0000233 0.13964
253611 58288.1204625 0.0000232 0.14873
253612 58288.1218499 0.0000232 0.15807
253613 58288.1232215 0.0000232 0.16731
253614 58288.1245545 0.0000232 0.17628
253615 58288.1259178 0.0000232 0.18546
253616 58288.1273124 0.0000232 0.19485
253617 58288.1286436 0.0000232 0.20381
253618 58288.1299996 0.0000232 0.21294
253619 58288.1313607 0.0000232 0.22210
253620 58288.1327391 0.0000232 0.23138
253621 58288.1340897 0.0000232 0.24048
253622 58288.1354673 0.0000232 0.24975
253623 58288.1368220 0.0000232 0.25887
253624 58288.1381789 0.0000232 0.26801
253625 58288.1395029 0.0000232 0.27692
253626 58288.1408941 0.0000232 0.28629
253627 58288.1422910 0.0000232 0.29569
253628 58288.1436195 0.0000232 0.30464
253629 58288.1449851 0.0000232 0.31383
253630 58288.1463339 0.0000232 0.32291
253631 58288.1476972 0.0000232 0.33209
253632 58288.1490839 0.0000232 0.34142
253633 58288.1504397 0.0000232 0.35055
253634 58288.1517936 0.0000232 0.35967
253635 58288.1531542 0.0000232 0.36883
253636 58288.1545248 0.0000232 0.37805
253637 58288.1559074 0.0000232 0.38736
253638 58288.1572241 0.0000232 0.39623
253639 58288.1586158 0.0000232 0.40560
253640 58288.1599669 0.0000232 0.41469
253641 58288.1613067 0.0000232 0.42371
253642 58288.1627209 0.0000232 0.43323
253643 58288.1640863 0.0000232 0.44243
253644 58288.1654352 0.0000232 0.45151
253645 58288.1668077 0.0000232 0.46075
253646 58288.1681696 0.0000232 0.46992
253647 58288.1695271 0.0000233 0.47906
253648 58288.1709379 0.0000233 0.48855
253649 58288.1723315 0.0000233 0.49794
424483 58521.8811557 0.0000515 0.92093
424484 58521.8825144 0.0000515 0.93007
424485 58521.8838802 0.0000515 0.93927
424486 58521.8852611 0.0000515 0.94856
424487 58521.8865803 0.0000516 0.95745
424488 58521.8879680 0.0000516 0.96679
424489 58521.8893485 0.0000515 0.97608
424490 58521.8907208 0.0000515 0.98532
424491 58521.8921184 0.0000516 0.99473
424492 58521.8934103 0.0000516 0.00343
424493 58521.8948066 0.0000516 0.01283
424494 58521.8961763 0.0000516 0.02205
424495 58521.8975514 0.0000515 0.03131
424496 58521.8989418 0.0000515 0.04067
424497 58521.9003145 0.0000516 0.04991
424498 58521.9017707 0.0000574 0.05971
424499 58521.9030205 0.0000516 0.06813
424500 58521.9044953 0.0000515 0.07806
424501 58521.9057688 0.0000516 0.08663
424502 58521.9072741 0.0000515 0.09677
424503 58521.9085546 0.0000516 0.10539
424504 58521.9099984 0.0000516 0.11511
424505 58521.9113502 0.0000515 0.12421
424506 58521.9126823 0.0000515 0.13318
424507 58521.9141054 0.0000515 0.14276
424508 58521.9154438 0.0000515 0.15177
424509 58521.9168037 0.0000515 0.16092
424510 58521.9182100 0.0000515 0.17039
424511 58521.9195356 0.0000515 0.17931
424512 58521.9208828 0.0000515 0.18838
424513 58521.9222569 0.0000515 0.19764
424514 58521.9236467 0.0000515 0.20699
424515 58521.9249868 0.0000515 0.21601
424516 58521.9263494 0.0000515 0.22519
424517 58521.9277207 0.0000515 0.23442
424518 58521.9290915 0.0000515 0.24365
424519 58521.9304402 0.0000515 0.25273
424520 58521.9318231 0.0000515 0.26204
424521 58521.9331670 0.0000515 0.27109
424522 58521.9345507 0.0000515 0.28040
424523 58521.9358801 0.0000515 0.28935
424524 58521.9372411 0.0000515 0.29852
424525 58521.9386100 0.0000515 0.30773
424526 58521.9399742 0.0000515 0.31692
424527 58521.9413263 0.0000515 0.32602
424528 58521.9427024 0.0000515 0.33528
424529 58521.9440637 0.0000515 0.34445
424530 58521.9454340 0.0000515 0.35367
424531 58521.9467854 0.0000515 0.36277
424532 58521.9481362 0.0000515 0.37187
424533 58521.9495371 0.0000515 0.38130
424534 58521.9508410 0.0000515 0.39008
424535 58521.9522096 0.0000515 0.39929
424536 58521.9535599 0.0000515 0.40838
424537 58521.9549588 0.0000515 0.41780
424538 58521.9563569 0.0000515 0.42721
424539 58521.9577106 0.0000515 0.43632
456212 58565.2879771 0.0000151 0.15333
456213 58565.2893193 0.0000151 0.16236
456214 58565.2906760 0.0000151 0.17150
456215 58565.2920591 0.0000151 0.18081
456216 58565.2934153 0.0000151 0.18994
456217 58565.2947803 0.0000151 0.19913
456218 58565.2961578 0.0000151 0.20840
456219 58565.2974781 0.0000151 0.21729
456220 58565.2988609 0.0000151 0.22660
456221 58565.3002380 0.0000151 0.23587
456222 58565.3016103 0.0000151 0.24511
456223 58565.3029997 0.0000151 0.25446
456224 58565.3043239 0.0000151 0.26338
456225 58565.3056668 0.0000151 0.27242
456226 58565.3070716 0.0000151 0.28188
456227 58565.3084219 0.0000151 0.29097
456228 58565.3097945 0.0000151 0.30021
456229 58565.3111356 0.0000151 0.30924
456230 58565.3125144 0.0000151 0.31852
456231 58565.3138711 0.0000151 0.32765
456232 58565.3152323 0.0000151 0.33682
456233 58565.3165888 0.0000151 0.34595
456234 58565.3179731 0.0000151 0.35527
456235 58565.3193291 0.0000151 0.36440
456236 58565.3207048 0.0000151 0.37366
456237 58565.3220597 0.0000151 0.38278
456238 58565.3234134 0.0000151 0.39190
456239 58565.3247842 0.0000151 0.40113
456240 58565.3261353 0.0000151 0.41022
456241 58565.3275124 0.0000151 0.41949
456242 58565.3288573 0.0000151 0.42855
456243 58565.3302155 0.0000151 0.43769
456244 58565.3315727 0.0000151 0.44683
456245 58565.3329473 0.0000152 0.45608
456246 58565.3343648 0.0000152 0.46563
456247 58565.3357306 0.0000151 0.47482
456248 58565.3370978 0.0000152 0.48403
456249 58565.3384794 0.0000152 0.49333
456250 58565.3398335 0.0000152 0.50244
456251 58565.3411720 0.0000152 0.51146
456252 58565.3424767 0.0000163 0.52024
456254 58565.3454103 0.0000162 0.53999
456256 58565.3481148 0.0000154 0.55820
456257 58565.3495054 0.0000153 0.56756
456259 58565.3522918 0.0000159 0.58632
456260 58565.3536557 0.0000158 0.59550
456261 58565.3551277 0.0000164 0.60541
456262 58565.3564726 0.0000154 0.61447
456263 58565.3577474 0.0000153 0.62305
456264 58565.3591978 0.0000158 0.63281
456265 58565.3604886 0.0000152 0.64150
456266 58565.3618881 0.0000152 0.65093
456267 58565.3632287 0.0000151 0.65995
456268 58565.3645750 0.0000152 0.66901
456269 58565.3659155 0.0000151 0.67804
456270 58565.3672478 0.0000151 0.68701
456271 58565.3686771 0.0000151 0.69663
456272 58565.3700346 0.0000151 0.70577
456273 58565.3714276 0.0000151 0.71515
456274 58565.3727839 0.0000152 0.72428
456275 58565.3741627 0.0000151 0.73356
456276 58565.3754824 0.0000151 0.74245
456277 58565.3768634 0.0000151 0.75174
456278 58565.3782448 0.0000151 0.76104
456279 58565.3795988 0.0000151 0.77016
456280 58565.3809351 0.0000151 0.77916
456281 58565.3823117 0.0000151 0.78842
456282 58565.3836798 0.0000151 0.79764
456283 58565.3850699 0.0000151 0.80699
456284 58565.3864132 0.0000151 0.81604
456285 58565.3877859 0.0000151 0.82528
456286 58565.3891434 0.0000151 0.83442
456287 58565.3905274 0.0000151 0.84374
456288 58565.3919161 0.0000151 0.85309
456289 58565.3932496 0.0000151 0.86206
456290 58565.3946124 0.0000151 0.87124
456291 58565.3959794 0.0000151 0.88044
456292 58565.3973410 0.0000151 0.88961
456293 58565.3987112 0.0000151 0.89883
456294 58565.4000963 0.0000151 0.90816
456295 58565.4014833 0.0000151 0.91750
456296 58565.4028267 0.0000151 0.92654
456297 58565.4041110 0.0000151 0.93519
456298 58565.4055557 0.0000152 0.94491
456299 58565.4069179 0.0000151 0.95408
456300 58565.4082611 0.0000151 0.96313
456301 58565.4096601 0.0000151 0.97255
456302 58565.4110271 0.0000151 0.98175
456303 58565.4124080 0.0000151 0.99105
456304 58565.4137498 0.0000151 0.00008
456305 58565.4151442 0.0000151 0.00947
456306 58565.4164929 0.0000151 0.01855
456307 58565.4177833 0.0000152 0.02723
456308 58565.4192420 0.0000153 0.03705
456309 58565.4206037 0.0000152 0.04622
456310 58565.4219712 0.0000152 0.05543
456311 58565.4233701 0.0000155 0.06485
456312 58565.4247236 0.0000154 0.07396
456313 58565.4261095 0.0000154 0.08329
456314 58565.4275636 0.0000152 0.09308
456315 58565.4289480 0.0000154 0.10240
456316 58565.4301997 0.0000155 0.11083
703691 58903.8504667 0.0000539 0.49389
703692 58903.8519164 0.0000537 0.50365
703693 58903.8531848 0.0000526 0.51219
703694 58903.8546251 0.0000526 0.52189
703695 58903.8560751 0.0000532 0.53165
703696 58903.8573921 0.0000558 0.54052
703697 58903.8588200 0.0000565 0.55013
703698 58903.8602567 0.0000538 0.55980
703699 58903.8616028 0.0000565 0.56887
716822 58921.8143969 0.0000523 0.43439
716823 58921.8157310 0.0000523 0.44337
716824 58921.8171033 0.0000524 0.45261
716825 58921.8184699 0.0000526 0.46181
716826 58921.8197909 0.0000540 0.47070
716827 58921.8211196 0.0000548 0.47965
716829 58921.8239448 0.0000534 0.49867
716830 58921.8252807 0.0000535 0.50766
716831 58921.8266379 0.0000538 0.51680
716832 58921.8280565 0.0000529 0.52635
716833 58921.8294340 0.0000557 0.53563
716834 58921.8308465 0.0000552 0.54513
716839 58921.8377848 0.0000760 0.59185
716840 58921.8391275 0.0000538 0.60089
716841 58921.8404809 0.0000598 0.61000
716842 58921.8417758 0.0000569 0.61872
716843 58921.8431782 0.0000574 0.62816
716844 58921.8446254 0.0000544 0.63790
716845 58921.8460055 0.0000531 0.64719
716846 58921.8473638 0.0000539 0.65634
716847 58921.8486711 0.0000541 0.66514
716848 58921.8500771 0.0000526 0.67460
716849 58921.8514684 0.0000522 0.68397
716850 58921.8527988 0.0000526 0.69293
716851 58921.8541718 0.0000522 0.70217
716852 58921.8555614 0.0000520 0.71153
716853 58921.8569150 0.0000521 0.72064
716854 58921.8582759 0.0000527 0.72980
716855 58921.8596174 0.0000526 0.73883
716856 58921.8609933 0.0000521 0.74809
716857 58921.8623581 0.0000521 0.75728
716858 58921.8637282 0.0000520 0.76651
716859 58921.8650970 0.0000521 0.77572
716860 58921.8664341 0.0000520 0.78473
716861 58921.8677498 0.0000520 0.79358
716862 58921.8691456 0.0000522 0.80298
716863 58921.8705686 0.0000522 0.81256
716864 58921.8719389 0.0000528 0.82179
716865 58921.8732556 0.0000525 0.83065
716866 58921.8746887 0.0000523 0.84030
727800 58936.8328242 0.0000491 0.54456
727802 58936.8356189 0.0000489 0.56337
727803 58936.8370062 0.0000530 0.57271
727804 58936.8383456 0.0000491 0.58173
727805 58936.8397482 0.0000492 0.59117
727806 58936.8411185 0.0000487 0.60040
727807 58936.8425248 0.0000489 0.60987
727808 58936.8438758 0.0000487 0.61896
727809 58936.8452306 0.0000491 0.62808
727810 58936.8466262 0.0000488 0.63748
727811 58936.8479634 0.0000490 0.64648
727812 58936.8493707 0.0000487 0.65596
727813 58936.8507255 0.0000487 0.66508
727814 58936.8520387 0.0000486 0.67392
727815 58936.8534568 0.0000486 0.68347
727816 58936.8548176 0.0000486 0.69263
727817 58936.8561954 0.0000486 0.70190
727818 58936.8575572 0.0000486 0.71107
727819 58936.8589296 0.0000486 0.72031
727820 58936.8603002 0.0000486 0.72954
727821 58936.8616271 0.0000487 0.73847
727822 58936.8630156 0.0000486 0.74782
727823 58936.8643846 0.0000486 0.75704
727824 58936.8657223 0.0000486 0.76604
727825 58936.8671093 0.0000486 0.77538
727826 58936.8684631 0.0000486 0.78449
727827 58936.8698264 0.0000486 0.79367
727828 58936.8712004 0.0000486 0.80292
727829 58936.8725655 0.0000486 0.81211
727830 58936.8739297 0.0000486 0.82130
727831 58936.8752770 0.0000486 0.83037
727832 58936.8766592 0.0000486 0.83967
727833 58936.8780425 0.0000486 0.84899
727834 58936.8793975 0.0000486 0.85811
727835 58936.8807317 0.0000486 0.86709
727836 58936.8820894 0.0000486 0.87623
727837 58936.8835189 0.0000486 0.88586
727838 58936.8848636 0.0000486 0.89491
727839 58936.8862450 0.0000486 0.90421
727840 58936.8875819 0.0000486 0.91321
727841 58936.8889650 0.0000486 0.92252
727842 58936.8903377 0.0000486 0.93176
727843 58936.8916898 0.0000486 0.94087
727844 58936.8930335 0.0000486 0.94991
727845 58936.8944147 0.0000487 0.95921
727846 58936.8957880 0.0000487 0.96846
727847 58936.8971434 0.0000486 0.97758
727848 58936.8984774 0.0000488 0.98656
727849 58936.8998942 0.0000487 0.99610
727850 58936.9012838 0.0000486 0.00546
727851 58936.9026150 0.0000487 0.01442
727852 58936.9040104 0.0000487 0.02381
727853 58936.9053392 0.0000486 0.03276
727854 58936.9067038 0.0000487 0.04195
727855 58936.9080897 0.0000487 0.05128
727856 58936.9094667 0.0000487 0.06055
727857 58936.9110537 0.0000498 0.07123
727858 58936.9124356 0.0000487 0.08053
727859 58936.9136599 0.0000490 0.08878
727860 58936.9151409 0.0000487 0.09875
727861 58936.9164220 0.0000486 0.10737
727862 58936.9178459 0.0000498 0.11696
727863 58936.9191650 0.0000486 0.12584
727864 58936.9205323 0.0000486 0.13505
727865 58936.9218766 0.0000487 0.14410
727866 58936.9231887 0.0000487 0.15293
732916 58943.8319022 0.0000488 0.66520
732917 58943.8332453 0.0000488 0.67424
732918 58943.8345955 0.0000487 0.68333
732919 58943.8359897 0.0000487 0.69272
732920 58943.8373167 0.0000487 0.70165
732921 58943.8386845 0.0000489 0.71086
732922 58943.8400355 0.0000486 0.71996
732923 58943.8414259 0.0000488 0.72932
732924 58943.8427827 0.0000487 0.73845
732925 58943.8441538 0.0000487 0.74769
732926 58943.8455172 0.0000487 0.75686
732927 58943.8468835 0.0000486 0.76606
732928 58943.8482431 0.0000486 0.77522
732929 58943.8495872 0.0000486 0.78426
732930 58943.8509942 0.0000487 0.79374
732931 58943.8523784 0.0000489 0.80306
732932 58943.8536980 0.0000486 0.81194
732933 58943.8550838 0.0000488 0.82127
732934 58943.8564342 0.0000487 0.83036
732935 58943.8578207 0.0000486 0.83970
732936 58943.8591530 0.0000487 0.84867
732937 58943.8605304 0.0000487 0.85794
732938 58943.8618664 0.0000488 0.86693
732939 58943.8632482 0.0000488 0.87624
732940 58943.8646224 0.0000487 0.88549
732941 58943.8659559 0.0000487 0.89447
732942 58943.8673508 0.0000489 0.90386
732943 58943.8687230 0.0000489 0.91309
732944 58943.8700760 0.0000487 0.92220
732945 58943.8714196 0.0000487 0.93125
732946 58943.8727841 0.0000487 0.94044
732947 58943.8741813 0.0000487 0.94984
732948 58943.8755408 0.0000487 0.95900
732949 58943.8768862 0.0000488 0.96805
732950 58943.8782975 0.0000487 0.97755
732951 58943.8796382 0.0000488 0.98658
732952 58943.8810296 0.0000487 0.99595
732953 58943.8823900 0.0000488 0.00511
732954 58943.8837614 0.0000487 0.01434
732955 58943.8851144 0.0000489 0.02345
732956 58943.8865405 0.0000488 0.03305
732957 58943.8878903 0.0000491 0.04214
732958 58943.8893207 0.0000488 0.05177
732959 58943.8906258 0.0000488 0.06055
732960 58943.8920705 0.0000487 0.07028
732961 58943.8934355 0.0000486 0.07947
732962 58943.8947626 0.0000487 0.08840
732963 58943.8961795 0.0000496 0.09794
732964 58943.8974885 0.0000494 0.10676
732965 58943.8988988 0.0000488 0.11625
732966 58943.9002087 0.0000495 0.12507
732967 58943.9016975 0.0000494 0.13509
732968 58943.9029587 0.0000488 0.14358
732969 58943.9043412 0.0000487 0.15289
732970 58943.9057402 0.0000487 0.16231
732971 58943.9071382 0.0000486 0.17172
732972 58943.9084738 0.0000487 0.18071
732973 58943.9098486 0.0000486 0.18997
732974 58943.9112237 0.0000486 0.19923
732975 58943.9125841 0.0000486 0.20839
732976 58943.9139348 0.0000486 0.21748
732977 58943.9152662 0.0000486 0.22644
732978 58943.9166647 0.0000486 0.23586
732979 58943.9180259 0.0000486 0.24502
732980 58943.9194087 0.0000486 0.25433
732981 58943.9207701 0.0000486 0.26350
732982 58943.9221031 0.0000486 0.27247
732983 58943.9234734 0.0000486 0.28170
732984 58943.9248217 0.0000486 0.29077
732985 58943.9262020 0.0000486 0.30007
732986 58943.9275457 0.0000486 0.30911
732987 58943.9289226 0.0000486 0.31838
732988 58943.9302595 0.0000486 0.32738
732989 58943.9316246 0.0000486 0.33657
732990 58943.9330123 0.0000486 0.34592
732991 58943.9343497 0.0000486 0.35492
732992 58943.9357424 0.0000486 0.36430
732993 58943.9370852 0.0000486 0.37334
732994 58943.9384505 0.0000486 0.38253
974888 59274.8608269 0.0000510 0.28674
974889 59274.8621760 0.0000509 0.29583
974890 59274.8635330 0.0000509 0.30496
974891 59274.8648838 0.0000509 0.31406
974892 59274.8662243 0.0000509 0.32308
974893 59274.8675973 0.0000509 0.33232
974894 59274.8689671 0.0000509 0.34155
974895 59274.8703435 0.0000509 0.35081
974896 59274.8717032 0.0000509 0.35997
974897 59274.8730892 0.0000509 0.36930
974898 59274.8744196 0.0000509 0.37826
974899 59274.8757738 0.0000509 0.38737
974900 59274.8771264 0.0000509 0.39648
974901 59274.8784988 0.0000509 0.40572
974902 59274.8798353 0.0000510 0.41472
974903 59274.8812049 0.0000509 0.42394
974904 59274.8826069 0.0000509 0.43338
974905 59274.8839693 0.0000509 0.44255
974906 59274.8853392 0.0000510 0.45177
974907 59274.8866878 0.0000510 0.46085
974908 59274.8880601 0.0000510 0.47009
974909 59274.8894481 0.0000513 0.47943
974910 59274.8907401 0.0000514 0.48813
974911 59274.8921893 0.0000513 0.49789
974912 59274.8935423 0.0000512 0.50700
974913 59274.8949313 0.0000515 0.51635
974914 59274.8962630 0.0000514 0.52531
974915 59274.8976479 0.0000523 0.53464
974916 59274.8990845 0.0000522 0.54431
974917 59274.9004842 0.0000516 0.55373
974918 59274.9018821 0.0000548 0.56314
974919 59274.9031954 0.0000519 0.57199
974920 59274.9045826 0.0000513 0.58133
974921 59274.9059269 0.0000515 0.59038
974922 59274.9073946 0.0000534 0.60026
974923 59274.9087445 0.0000515 0.60934
974924 59274.9100931 0.0000516 0.61842
1002298 59312.3589819 0.0000230 0.73959
1002299 59312.3603579 0.0000230 0.74886
1002300 59312.3617229 0.0000230 0.75805
1002301 59312.3630840 0.0000230 0.76721
1002302 59312.3644476 0.0000230 0.77639
1002303 59312.3658262 0.0000230 0.78567
1002304 59312.3671757 0.0000230 0.79476
1002305 59312.3685556 0.0000230 0.80405
1002306 59312.3699147 0.0000230 0.81320
1002307 59312.3712833 0.0000230 0.82241
1002308 59312.3726721 0.0000230 0.83176
1002309 59312.3740218 0.0000230 0.84085
1002310 59312.3753788 0.0000230 0.84999
1002311 59312.3767599 0.0000230 0.85928
1002312 59312.3781149 0.0000230 0.86841
1002313 59312.3794672 0.0000230 0.87751
1002314 59312.3808486 0.0000230 0.88681
1002315 59312.3822100 0.0000230 0.89598
1002316 59312.3836115 0.0000230 0.90541
1002317 59312.3849066 0.0000231 0.91413
1235133 59630.8882072 0.0000521 0.20807
1235134 59630.8895488 0.0000519 0.21710
1235135 59630.8909248 0.0000519 0.22637
1235136 59630.8923003 0.0000519 0.23563
1235137 59630.8936425 0.0000519 0.24466
1235138 59630.8950092 0.0000518 0.25386
1235139 59630.8963640 0.0000518 0.26298
1235140 59630.8977344 0.0000519 0.27221
1235141 59630.8990812 0.0000519 0.28128
1235142 59630.9004555 0.0000519 0.29053
1235143 59630.9018349 0.0000518 0.29982
1235144 59630.9031900 0.0000518 0.30894
1235145 59630.9045611 0.0000518 0.31817
1235146 59630.9059225 0.0000518 0.32734
1235147 59630.9072790 0.0000519 0.33647
1235148 59630.9086312 0.0000519 0.34557
1235149 59630.9099949 0.0000519 0.35475
1235150 59630.9113612 0.0000519 0.36395
1235151 59630.9127073 0.0000520 0.37301
1282102 59695.1439482 0.0000290 0.80389
1282103 59695.1453192 0.0000291 0.81312
1282104 59695.1466942 0.0000290 0.82237
1282105 59695.1480298 0.0000290 0.83137
1282106 59695.1494173 0.0000291 0.84071
1282107 59695.1507910 0.0000290 0.84996
1282108 59695.1521480 0.0000291 0.85909
1282109 59695.1535052 0.0000291 0.86823
1282110 59695.1548707 0.0000290 0.87742
1282111 59695.1562401 0.0000290 0.88664
1282112 59695.1576289 0.0000290 0.89599
1282113 59695.1589583 0.0000290 0.90494
1282114 59695.1603363 0.0000290 0.91422
1282115 59695.1616924 0.0000291 0.92335
1282116 59695.1630533 0.0000291 0.93251
1282117 59695.1644545 0.0000291 0.94194
1282118 59695.1658064 0.0000291 0.95105
1282119 59695.1671752 0.0000291 0.96026
1282120 59695.1685299 0.0000291 0.96938
1282121 59695.1699015 0.0000291 0.97862
1282122 59695.1712700 0.0000291 0.98783
1282123 59695.1726457 0.0000291 0.99709
1282124 59695.1740272 0.0000291 0.00639
1282125 59695.1753888 0.0000291 0.01556
1282126 59695.1767761 0.0000291 0.02490
1282127 59695.1782368 0.0000291 0.03473
1282128 59695.1795099 0.0000291 0.04330
1282129 59695.1808584 0.0000292 0.05238
1282130 59695.1822950 0.0000292 0.06205
1282131 59695.1836205 0.0000292 0.07098
1282132 59695.1849744 0.0000291 0.08009
1282133 59695.1863312 0.0000291 0.08923
1282134 59695.1877595 0.0000291 0.09884
1282135 59695.1891123 0.0000291 0.10795
1282136 59695.1905560 0.0000291 0.11767
1282137 59695.1919253 0.0000291 0.12689
1282138 59695.1932724 0.0000291 0.13596
1282139 59695.1945771 0.0000291 0.14474
1282140 59695.1959829 0.0000291 0.15421
1282141 59695.1973690 0.0000291 0.16354
1282142 59695.1987069 0.0000291 0.17255
1282143 59695.2000789 0.0000291 0.18178
1282144 59695.2014209 0.0000291 0.19082
1282145 59695.2028124 0.0000290 0.20019
1282146 59695.2041750 0.0000291 0.20936
1282147 59695.2055390 0.0000291 0.21854
1282148 59695.2069075 0.0000291 0.22776
1282149 59695.2082729 0.0000290 0.23695
1282150 59695.2096368 0.0000290 0.24613
1282151 59695.2110067 0.0000290 0.25535
1282152 59695.2123587 0.0000290 0.26445
1282153 59695.2137243 0.0000290 0.27365
1282154 59695.2150770 0.0000290 0.28276
1282155 59695.2164297 0.0000290 0.29186
1282156 59695.2178214 0.0000290 0.30123
1282157 59695.2191511 0.0000291 0.31018
1282158 59695.2205328 0.0000290 0.31949
1282159 59695.2219085 0.0000290 0.32875
1282160 59695.2232912 0.0000290 0.33806
1282161 59695.2246203 0.0000290 0.34701
1282162 59695.2259883 0.0000290 0.35622
1282163 59695.2273423 0.0000290 0.36533
1282164 59695.2287073 0.0000290 0.37452
1282165 59695.2300684 0.0000291 0.38368
1282166 59695.2314475 0.0000290 0.39297
1282167 59695.2328091 0.0000290 0.40214
1282168 59695.2341765 0.0000290 0.41134
1282169 59695.2355425 0.0000290 0.42054
1282170 59695.2369118 0.0000290 0.42976
1282171 59695.2382756 0.0000290 0.43894
1282172 59695.2396481 0.0000291 0.44818
1282173 59695.2409746 0.0000291 0.45711
1282174 59695.2423427 0.0000291 0.46632
1282175 59695.2437169 0.0000291 0.47557
1282176 59695.2450607 0.0000291 0.48462
1282177 59695.2464502 0.0000291 0.49397
1282178 59695.2477678 0.0000291 0.50284
1282179 59695.2491403 0.0000292 0.51208
1282179 59695.2504702 0.0000297 0.52104
1282181 59695.2519284 0.0000291 0.53085
1282182 59695.2533377 0.0000293 0.54034
1282183 59695.2547774 0.0000293 0.55003
1282184 59695.2561210 0.0000291 0.55908
1282185 59695.2574810 0.0000292 0.56824
1282186 59695.2588719 0.0000291 0.57760
1282187 59695.2602426 0.0000292 0.58683
1282190 59695.2644614 0.0000312 0.61523
1282191 59695.2657012 0.0000293 0.62358
1282192 59695.2670649 0.0000292 0.63276
1282193 59695.2684677 0.0000291 0.64220
1282194 59695.2698241 0.0000291 0.65134
1282195 59695.2712165 0.0000291 0.66071
1282196 59695.2726439 0.0000296 0.67032
1282197 59695.2739795 0.0000291 0.67931
1282198 59695.2753275 0.0000291 0.68839
1282199 59695.2766906 0.0000291 0.69756
1282200 59695.2780504 0.0000291 0.70672
1282201 59695.2794199 0.0000291 0.71594
1282202 59695.2807652 0.0000291 0.72500
1282203 59695.2821051 0.0000291 0.73402
1282204 59695.2835140 0.0000291 0.74350
1282205 59695.2848668 0.0000291 0.75261
1282206 59695.2862189 0.0000291 0.76171
1282207 59695.2876033 0.0000290 0.77103
1282208 59695.2889668 0.0000291 0.78021
1282209 59695.2903531 0.0000290 0.78955
1282210 59695.2916569 0.0000290 0.79832
1282211 59695.2930454 0.0000290 0.80767
1282212 59695.2944370 0.0000291 0.81704
1282213 59695.2958107 0.0000290 0.82629
1282214 59695.2971457 0.0000290 0.83528
1282215 59695.2985131 0.0000290 0.84448
1282216 59695.2998728 0.0000290 0.85364
1282217 59695.3012700 0.0000290 0.86304

